On energy preserving high-order discretizations for nonlinear acoustics

This paper addresses the numerical solution of the Westervelt equation, which arises as one of the model equations in nonlinear acoustics. The problem is rewritten in a canonical form that allows the systematic discretization by Galerkin approximation in space and time. Exact energy preserving methods of formally arbitrary order are obtained and their efficient realization as well as the relation to other frequently used methods is discussed.

==> data.txt <==
t	solT65	solT257	solT513	linsolT65	linsolT257	linsolT513
0	0.6861141004	0.02490907762	1.110933835e-06	0.8187307532	0.04076220391	2.760828649e-06
0.015625	0.6861040211	0.02491608168	1.112368329e-06	0.8187067672	0.04077295185	2.764144277e-06
0.03125	0.6860737828	0.02493709434	1.116668874e-06	0.8186348121	0.04080519674	2.774099885e-06
0.046875	0.6860233846	0.02497211686	1.123852916e-06	0.8185148969	0.04085894182	2.79071887e-06
0.0625	0.685952825	0.02502115142	1.133930774e-06	0.8183470364	0.0409341925	2.814026536e-06
0.078125	0.6858621019	0.02508420104	1.146925692e-06	0.8181312514	0.0410309563	2.8440769e-06
0.09375	0.6857512124	0.02516126957	1.162870195e-06	0.8178675686	0.04114924291	2.880925968e-06
0.109375	0.685620153	0.02525236174	1.181790452e-06	0.8175560205	0.04128906414	2.924653261e-06
0.125	0.6854689197	0.02535748307	1.203732262e-06	0.8171966459	0.04145043389	2.975338283e-06
0.140625	0.6852975073	0.02547663992	1.228745659e-06	0.8167894893	0.04163336815	3.033082284e-06
0.15625	0.6851059101	0.02560983944	1.256883983e-06	0.8163346012	0.04183788499	3.098010333e-06
0.171875	0.6848941216	0.02575708956	1.288200054e-06	0.8158320379	0.04206400451	3.17024088e-06
0.1875	0.6846621342	0.02591839899	1.322769806e-06	0.8152818619	0.04231174882	3.249922731e-06
0.203125	0.6844099393	0.02609377718	1.360670665e-06	0.8146841417	0.04258114201	3.337211988e-06
0.21875	0.6841375275	0.02628323427	1.401976627e-06	0.8140389514	0.04287221012	3.432285102e-06
0.234375	0.683844888	0.02648678113	1.446783932e-06	0.8133463714	0.04318498109	3.535324705e-06
0.25	0.6835320088	0.02670442928	1.495184874e-06	0.8126064881	0.04351948474	3.646538075e-06
0.265625	0.6831988769	0.02693619089	1.547282573e-06	0.8118193937	0.0438757527	3.766145928e-06
0.28125	0.6828454776	0.02718207872	1.603189611e-06	0.8109851864	0.0442538184	3.894380246e-06
0.296875	0.6824717949	0.02744210613	1.66302598e-06	0.8101039705	0.04465371697	4.031490278e-06
0.3125	0.6820778109	0.027716287	1.726916652e-06	0.8091758563	0.04507548525	4.177747937e-06
0.328125	0.6816635065	0.02800463574	1.795001323e-06	0.8082009602	0.0455191617	4.333438693e-06
0.34375	0.6812288603	0.02830716722	1.867425476e-06	0.8071794043	0.04598478632	4.498865906e-06
0.359375	0.6807738492	0.02862389674	1.944336727e-06	0.806111317	0.04647240066	4.674346872e-06
0.375	0.680298448	0.02895484	2.025898123e-06	0.8049968328	0.04698204767	4.860227063e-06
0.390625	0.6798026293	0.02930001305	2.112284933e-06	0.8038360919	0.04751377174	5.056859147e-06
0.40625	0.6792863633	0.02965943225	2.203676601e-06	0.802629241	0.0480676185	5.264625564e-06
0.421875	0.678749618	0.03003311422	2.300260069e-06	0.8013764324	0.04864363489	5.483921982e-06
0.4375	0.6781923584	0.03042107582	2.40224426e-06	0.8000778248	0.04924186898	5.715167143e-06
0.453125	0.6776145471	0.03082333406	2.509837249e-06	0.7987335828	0.04986236993	5.958806949e-06
0.46875	0.6770161436	0.03123990608	2.623260176e-06	0.7973438771	0.05050518795	6.215295226e-06
0.484375	0.6763971044	0.03167080914	2.742743394e-06	0.7959088846	0.05117037415	6.485125341e-06
0.5	0.6757573829	0.03211606047	2.86854277e-06	0.7944287881	0.05185798051	6.768798911e-06
0.515625	0.675096929	0.03257567734	3.000906473e-06	0.7929037767	0.05256805977	7.066854397e-06
0.53125	0.6744156893	0.03304967691	3.140108806e-06	0.7913340453	0.05330066535	7.379846472e-06
0.546875	0.6737136063	0.03353807623	3.286428738e-06	0.7897197952	0.05405585126	7.708360561e-06
0.5625	0.6729906192	0.03404089219	3.440169212e-06	0.7880612336	0.054833672	8.053004238e-06
0.578125	0.6722466629	0.03455814144	3.601635547e-06	0.786358574	0.05563418249	8.414413881e-06
0.59375	0.6714816681	0.03508984036	3.771151305e-06	0.7846120359	0.05645743792	8.79325584e-06
0.609375	0.6706955613	0.03563600499	3.949060973e-06	0.7828218449	0.05730349373	9.190226407e-06
0.625	0.6698882645	0.036196651	4.135712744e-06	0.7809882326	0.05817240541	9.606048528e-06
0.640625	0.6690596951	0.03677179361	4.331477541e-06	0.779111437	0.05906422851	1.004148042e-05
0.65625	0.6682097655	0.03736144754	4.536746317e-06	0.777191702	0.05997901843	1.049730948e-05
0.671875	0.6673383833	0.03796562697	4.751917782e-06	0.7752292776	0.06091683038	1.097435887e-05
0.6875	0.6664454509	0.03858434548	4.977419975e-06	0.7732244201	0.06187771925	1.147348141e-05
0.703125	0.6655308656	0.03921761599	5.213690568e-06	0.7711773916	0.06286173949	1.199557472e-05
0.71875	0.664594519	0.0398654507	5.461183992e-06	0.7690884605	0.06386894501	1.254156451e-05
0.734375	0.6636362972	0.04052786107	5.720383167e-06	0.7669579013	0.06489938908	1.311241414e-05
0.75	0.6626560809	0.0412048577	5.991787525e-06	0.7647859945	0.06595312417	1.370913768e-05
0.765625	0.6616537444	0.04189645034	6.27591707e-06	0.7625730267	0.06703020187	1.433277736e-05
0.78125	0.6606291566	0.04260264782	6.573314065e-06	0.7603192906	0.06813067277	1.498442259e-05
0.796875	0.6595821799	0.04332345798	6.88454331e-06	0.7580250848	0.06925458631	1.566520936e-05
0.8125	0.6585126707	0.04405888763	7.210194308e-06	0.7556907141	0.0704019907	1.637631418e-05
0.828125	0.6574204791	0.04480894248	7.550877957e-06	0.7533164893	0.07157293275	1.711896004e-05
0.84375	0.6563054486	0.04557362713	7.907233346e-06	0.7509027271	0.0727674578	1.789442436e-05
0.859375	0.6551674166	0.04635294498	8.279926533e-06	0.7484497502	0.07398560954	1.870402926e-05
0.875	0.6540062136	0.04714689819	8.669651295e-06	0.7459578873	0.07522742993	1.954914298e-05
0.890625	0.6528216638	0.04795548765	9.077127011e-06	0.7434274732	0.07649295902	2.043119706e-05
0.90625	0.6516135845	0.0487787129	9.503096243e-06	0.7408588483	0.07778223488	2.135167641e-05
0.921875	0.6503817866	0.0496165721	9.948350414e-06	0.7382523591	0.07909529342	2.23121193e-05
0.9375	0.6491260741	0.05046906201	1.041368785e-05	0.7356083578	0.08043216831	2.331412682e-05
0.953125	0.6478462446	0.05133617787	1.089996369e-05	0.7329272027	0.08179289079	2.435935031e-05
0.96875	0.6465420889	0.05221791345	1.140805525e-05	0.7302092576	0.08317748959	2.544952095e-05
0.984375	0.6452133912	0.05311426093	1.19388659e-05	0.7274548922	0.08458599076	2.658641956e-05
1	0.6438599294	0.05402521091	1.249334889e-05	0.7246644821	0.08601841758	2.777190347e-05
1.015625	0.6424814748	0.05495075233	1.307249441e-05	0.7218384082	0.08747479035	2.900789721e-05
1.03125	0.6410777925	0.05589087245	1.367732179e-05	0.7189770573	0.08895512636	3.029639364e-05
1.046875	0.6396486416	0.05684555682	1.430890031e-05	0.7160808219	0.09045943968	3.163946373e-05
1.0625	0.6381937749	0.05781478923	1.496832833e-05	0.7131500998	0.09198774103	3.303925276e-05
1.078125	0.6367129397	0.05879855167	1.565676671e-05	0.7101852944	0.09354003769	3.449798509e-05
1.09375	0.6352058777	0.05979682431	1.637540118e-05	0.7071868148	0.09511633334	3.60179676e-05
1.109375	0.6336723251	0.06080958545	1.712547558e-05	0.7041550752	0.0967166279	3.760159441e-05
1.125	0.6321120135	0.06183681152	1.790827711e-05	0.7010904952	0.09834091744	3.925133809e-05
1.140625	0.6305246695	0.06287847701	1.872514397e-05	0.6979934999	0.09998919402	4.096976647e-05
1.15625	0.6289100153	0.06393455447	1.957746263e-05	0.6948645194	0.1016614456	4.275954134e-05
1.171875	0.6272677695	0.06500501447	2.046667961e-05	0.6917039892	0.1033576558	4.462341792e-05
1.1875	0.6255976468	0.06608982557	2.139428349e-05	0.6885123498	0.1050778038	4.656424938e-05
1.203125	0.6238993592	0.06718895432	2.236183163e-05	0.6852900467	0.1068218645	4.858499823e-05
1.21875	0.6221726157	0.06830236522	2.33709381e-05	0.6820375304	0.1085898079	5.068871709e-05
1.234375	0.6204171236	0.06943002068	2.442326456e-05	0.6787552564	0.1103815992	5.287857866e-05
1.25	0.6186325884	0.07057188105	2.55205558e-05	0.6754436849	0.1121971988	5.515786287e-05
1.265625	0.6168187151	0.07172790457	2.666460266e-05	0.672103281	0.1140365619	5.752997093e-05
1.28125	0.614975208	0.07289804734	2.785727524e-05	0.6687345144	0.1158996387	5.999841462e-05
1.296875	0.6131017722	0.07408226333	2.910050751e-05	0.6653378594	0.117786374	6.256683474e-05
1.3125	0.6111981137	0.07528050438	3.039630325e-05	0.6619137947	0.1196967072	6.523899695e-05
1.328125	0.6092639403	0.07649272015	3.174674315e-05	0.6584628037	0.121630572	6.801879105e-05
1.34375	0.6072989626	0.07771885813	3.31539824e-05	0.6549853738	0.1235878966	7.091025384e-05
1.359375	0.6053028948	0.07895886363	3.46202566e-05	0.6514819969	0.1255686034	7.391754662e-05
1.375	0.6032754549	0.0802126798	3.614788277e-05	0.6479531689	0.1275726088	7.70449826e-05
1.390625	0.6012163667	0.08148024756	3.773925658e-05	0.6443993898	0.1295998231	8.029702151e-05
1.40625	0.5991253594	0.08276150567	3.939686791e-05	0.6408211636	0.1316501507	8.367826695e-05
1.421875	0.5970021697	0.08405639067	4.112328733e-05	0.6372189982	0.1337234895	8.719348679e-05
1.4375	0.5948465421	0.08536483691	4.292118897e-05	0.6335934049	0.1358197312	9.084760718e-05
1.453125	0.5926582298	0.08668677656	4.479332923e-05	0.6299448991	0.1379387608	9.464571292e-05
1.46875	0.5904369962	0.08802213958	4.674257542e-05	0.6262739995	0.140080457	9.85930767e-05
1.484375	0.5881826153	0.08937085372	4.877188724e-05	0.6225812282	0.1422446915	0.0001026951237
1.5	0.5858948732	0.0907328446	5.08843341e-05	0.6188671106	0.1444313294	0.0001069574745
1.515625	0.5835735689	0.0921080356	5.308308674e-05	0.6151321755	0.146640229	0.0001113859338
1.53125	0.5812185153	0.09349634797	5.537143907e-05	0.6113769545	0.1488712413	0.0001159864895
1.546875	0.5788295402	0.09489770078	5.775278237e-05	0.6076019824	0.1511242105	0.0001207653385
1.5625	0.5764064875	0.09631201095	6.023064621e-05	0.6038077966	0.1533989735	0.0001257288638
1.578125	0.5739492181	0.09773919328	6.28086681e-05	0.5999949373	0.1556953598	0.0001308836721
1.59375	0.5714576109	0.09917916042	6.549061364e-05	0.5961639474	0.1580131919	0.0001362365748
1.609375	0.5689315636	0.1006318229	6.828038643e-05	0.5923153722	0.1603522846	0.0001417946097
1.625	0.5663709941	0.1020970892	7.118200799e-05	0.5884497592	0.1627124451	0.0001475650306
1.640625	0.5637758409	0.1035748656	7.419965429e-05	0.5845676583	0.1650934733	0.0001535553335
1.65625	0.5611460645	0.1050650566	7.733763023e-05	0.5806696212	0.1674951613	0.0001597732496
1.671875	0.5584816479	0.1065675642	8.060039182e-05	0.5767562018	0.1699172935	0.0001662267549
1.6875	0.5557825975	0.1080822889	8.399254771e-05	0.5728279556	0.1723596463	0.000172924081
1.703125	0.553048944	0.1096091287	8.751886054e-05	0.5688854399	0.1748219885	0.0001798737117
1.71875	0.550280743	0.11114798	9.11842422e-05	0.5649292135	0.1773040808	0.0001870844054
1.734375	0.5474780759	0.112698737	9.499378393e-05	0.5609598363	0.1798056762	0.0001945651886
1.75	0.54464105	0.1142612921	9.89527348e-05	0.5569778699	0.1823265194	0.0002023253725
1.765625	0.5417697999	0.1158355357	0.000103066526	0.5529838765	0.184866347	0.0002103745526
1.78125	0.538864487	0.1174213565	0.0001073407559	0.5489784197	0.1874248877	0.0002187226209
1.796875	0.5359253008	0.119018641	0.000111781219	0.5449620635	0.190001862	0.0002273797781
1.8125	0.5329524588	0.1206272742	0.0001163938906	0.5409353728	0.192596982	0.0002363565305
1.828125	0.5299462069	0.122247139	0.0001211849457	0.5368989129	0.1952099519	0.0002456637068
1.84375	0.5269068196	0.1238781169	0.0001261607517	0.5328532496	0.1978404674	0.0002553124659
1.859375	0.5238346001	0.1255200873	0.0001313278913	0.5287989485	0.200488216	0.0002653143019
1.875	0.5207298808	0.1271729279	0.0001366931492	0.5247365758	0.2031528769	0.0002756810531
1.890625	0.5175930224	0.128836515	0.0001422635324	0.5206666972	0.2058341211	0.0002864249177
1.90625	0.5144244149	0.130510723	0.000148046269	0.5165898783	0.2085316113	0.0002975584492
1.921875	0.5112244766	0.1321954247	0.0001540488216	0.5125066842	0.2112450016	0.0003090945743
1.9375	0.5079936542	0.1338904914	0.0001602788771	0.5084176797	0.2139739381	0.0003210466101
1.953125	0.5047324228	0.1355957926	0.0001667443712	0.5043234285	0.2167180584	0.0003334282547
1.96875	0.5014412848	0.1373111966	0.0001734534897	0.5002244938	0.219476992	0.0003462536164
1.984375	0.4981207703	0.1390365698	0.0001804146659	0.4961214375	0.22225036	0.0003595372047
2	0.4947714359	0.1407717776	0.0001876365998	0.4920148206	0.225037775	0.0003732939552
2.015625	0.4913938646	0.1425166836	0.0001951282596	0.4879052025	0.2278388419	0.0003875392375
2.03125	0.4879886648	0.1442711502	0.000202898889	0.4837931412	0.2306531568	0.0004022888555
2.046875	0.48455647	0.1460350382	0.0002109580057	0.4796791933	0.233480308	0.0004175590702
2.0625	0.4810979377	0.1478082072	0.0002193154281	0.4755639133	0.2363198756	0.0004333666042
2.078125	0.4776137488	0.1495905156	0.0002279812709	0.4714478539	0.2391714315	0.0004497286504
2.09375	0.4741046067	0.1513818204	0.0002369659428	0.4673315657	0.2420345395	0.0004666628881
2.109375	0.4705712362	0.1531819773	0.0002462801742	0.4632155972	0.2449087557	0.000484187495
2.125	0.4670143831	0.154990841	0.0002559350162	0.4591004942	0.2477936279	0.0005023211544
2.140625	0.4634348125	0.1568082648	0.0002659418369	0.4549868002	0.2506886963	0.0005210830663
2.15625	0.4598333086	0.158634101	0.0002763123521	0.4508750559	0.2535934931	0.000540492966
2.171875	0.4562106728	0.1604682009	0.0002870586139	0.4467657993	0.256507543	0.0005605711249
2.1875	0.4525677233	0.1623104144	0.0002981930358	0.4426595652	0.2594303628	0.0005813383792
2.203125	0.4489052937	0.1641605906	0.0003097283771	0.4385568854	0.2623614619	0.0006028161251
2.21875	0.4452242322	0.1660185777	0.0003216777832	0.4344582884	0.2653003422	0.0006250263343
2.234375	0.4415253999	0.1678842226	0.0003340547657	0.4303642992	0.2682464981	0.0006479915804
2.25	0.4378096703	0.1697573714	0.0003468732295	0.4262754395	0.2711994169	0.000671735034
2.265625	0.4340779278	0.1716378695	0.0003601474662	0.4221922268	0.2741585786	0.000696280494
2.28125	0.4303310668	0.1735255612	0.0003738921834	0.4181151753	0.2771234562	0.0007216523808
2.296875	0.4265699904	0.1754202899	0.000388122498	0.4140447948	0.2800935156	0.0007478757613
2.3125	0.4227956093	0.1773218983	0.0004028539472	0.4099815913	0.2830682161	0.0007749763642
2.328125	0.4190088406	0.1792302284	0.0004181025016	0.4059260662	0.2860470101	0.0008029805897
2.34375	0.4152106071	0.1811451212	0.0004338845852	0.4018787167	0.2890293436	0.0008319155226
2.359375	0.4114018355	0.1830664173	0.0004502170555	0.3978400356	0.2920146559	0.0008618089465
2.375	0.407583456	0.1849939562	0.0004671172378	0.3938105108	0.2950023803	0.0008926893568
2.390625	0.403756401	0.1869275771	0.0004846029397	0.3897906256	0.2979919437	0.0009245859848
2.40625	0.3999216039	0.1888671183	0.0005026924319	0.3857808583	0.3009827671	0.0009575287963
2.421875	0.3960799983	0.1908124177	0.0005214044928	0.3817816822	0.3039742657	0.000991548523
2.4375	0.3922325167	0.1927633124	0.0005407583939	0.3777935655	0.3069658489	0.001026676659
2.453125	0.3883800901	0.1947196392	0.0005607739164	0.373816971	0.3099569205	0.001062945494
2.46875	0.3845236465	0.1966812341	0.0005814713684	0.3698523564	0.3129468792	0.001100388114
2.484375	0.3806641102	0.1986479328	0.0006028715912	0.3659001736	0.3159351183	0.001139038422
2.5	0.3768024011	0.2006195703	0.0006249959609	0.361960869	0.3189210262	0.001178931163
2.515625	0.3729394335	0.2025959814	0.0006478664153	0.3580348834	0.3219039862	0.001220101917
2.53125	0.3690761156	0.2045770002	0.000671505453	0.3541226516	0.3248833775	0.001262587139
2.546875	0.3652133485	0.2065624607	0.0006959361422	0.3502246027	0.3278585743	0.001306424152
2.5625	0.3613520255	0.2085521962	0.0007211821426	0.3463411595	0.3308289468	0.001351651184
2.578125	0.3574930316	0.2105460398	0.0007472677091	0.342472739	0.3337938611	0.001398307371
2.59375	0.3536372426	0.2125438242	0.000774217701	0.3386197517	0.3367526795	0.001446432772
2.609375	0.3497855242	0.2145453818	0.000802057594	0.3347826019	0.3397047606	0.001496068395
2.625	0.3459387321	0.2165505447	0.0008308134941	0.3309616877	0.3426494596	0.001547256199
2.640625	0.3420977106	0.2185591446	0.0008605121439	0.3271574004	0.3455861284	0.001600039129
2.65625	0.3382632927	0.2205710131	0.0008911809395	0.3233701249	0.3485141159	0.001654461113
2.671875	0.3344362991	0.2225859814	0.0009228479342	0.3196002394	0.3514327683	0.001710567094
2.6875	0.3306175383	0.2246038805	0.0009555418506	0.3158481156	0.3543414292	0.001768403035
2.703125	0.3268078053	0.2266245411	0.000989292099	0.3121141182	0.35723944	0.001828015939
2.71875	0.323007882	0.228647794	0.001024128778	0.308398605	0.3601261397	0.001889453872
2.734375	0.3192185364	0.2306734693	0.001060082689	0.304701927	0.3630008658	0.001952765965
2.75	0.3154405222	0.2327013973	0.001097185355	0.3010244282	0.365862954	0.002018002452
2.765625	0.3116745787	0.234731408	0.001135469012	0.2973664454	0.3687117385	0.002085214663
2.78125	0.3079214303	0.2367633313	0.001174966638	0.2937283085	0.3715465525	0.002154455059
2.796875	0.3041817863	0.2387969967	0.001215711952	0.2901103402	0.3743667285	0.00222577724
2.8125	0.3004563408	0.2408322338	0.001257739436	0.2865128559	0.377171598	0.002299235962
2.828125	0.2967457721	0.2428688721	0.001301084331	0.2829361636	0.3799604924	0.002374887155
2.84375	0.2930507429	0.2449067407	0.001345782655	0.2793805644	0.3827327427	0.002452787937
2.859375	0.2893718999	0.2469456688	0.00139187121	0.2758463518	0.3854876803	0.002532996639
2.875	0.2857098738	0.2489854854	0.001439387597	0.2723338118	0.3882246369	0.002615572808
2.890625	0.282065279	0.2510260194	0.001488370219	0.2688432231	0.3909429446	0.002700577236
2.90625	0.2784387136	0.2530670995	0.001538858293	0.2653748572	0.3936419368	0.002788071967
2.921875	0.2748307593	0.2551085543	0.001590891858	0.2619289777	0.3963209478	0.002878120319
2.9375	0.2712419815	0.2571502125	0.001644511786	0.258505841	0.3989793134	0.002970786896
2.953125	0.2676729291	0.2591919025	0.001699759794	0.2551056958	0.4016163711	0.00306613761
2.96875	0.2641241343	0.2612334524	0.001756678437	0.2517287833	0.4042314602	0.003164239687
2.984375	0.2605961128	0.2632746906	0.001815311137	0.2483753374	0.4068239227	0.003265161694
3	0.2570893642	0.2653154451	0.001875702177	0.245045584	0.4093931025	0.003368973549
3.015625	0.2536043711	0.2673555438	0.001937896713	0.2417397418	0.4119383467	0.003475746528
3.03125	0.2501416001	0.2693948145	0.002001940779	0.2384580218	0.4144590052	0.003585553298
3.046875	0.2467015011	0.2714330848	0.002067881298	0.2352006272	0.4169544314	0.003698467917
3.0625	0.243284508	0.2734701823	0.002135766076	0.2319677541	0.4194239821	0.003814565858
3.078125	0.2398910384	0.2755059343	0.002205643838	0.2287595905	0.4218670181	0.003933924019
3.09375	0.2365214938	0.277540168	0.002277564195	0.2255763173	0.4242829042	0.004056620735
3.109375	0.2331762595	0.2795727104	0.002351577671	0.2224181076	0.4266710097	0.004182735801
3.125	0.2298557054	0.2816033882	0.002427735715	0.219285127	0.4290307084	0.004312350469
3.140625	0.2265601853	0.283632028	0.002506090684	0.2161775336	0.4313613791	0.004445547481
3.15625	0.2232900375	0.2856584563	0.002586695864	0.213095478	0.433662406	0.004582411072
3.171875	0.2200455849	0.2876824991	0.002669605463	0.2100391034	0.4359331783	0.00472302698
3.1875	0.2168271351	0.2897039823	0.002754874621	0.2070085455	0.4381730915	0.004867482465
3.203125	0.2136349806	0.2917227314	0.002842559413	0.2040039325	0.4403815466	0.005015866321
3.21875	0.2104693991	0.2937385717	0.00293271684	0.2010253854	0.4425579511	0.005168268879
3.234375	0.2073306532	0.2957513282	0.00302540484	0.1980730176	0.4447017189	0.005324782026
3.25	0.2042189914	0.2977608254	0.003120682292	0.1951469355	0.4468122709	0.005485499218
3.265625	0.2011346474	0.2997668875	0.003218609002	0.1922472381	0.4488890347	0.005650515479
3.28125	0.1980778411	0.3017693385	0.003319245715	0.189374017	0.4509314454	0.005819927426
3.296875	0.1950487783	0.3037680015	0.003422654109	0.1865273569	0.4529389457	0.005993833262
3.3125	0.192047651	0.3057626996	0.003528896799	0.1837073353	0.4549109859	0.006172332798
3.328125	0.1890746378	0.3077532552	0.00363803731	0.1809140224	0.4568470244	0.00635552746
3.34375	0.1861299038	0.3097394901	0.003750140118	0.1781474818	0.4587465279	0.006543520287
3.359375	0.1832136012	0.3117212258	0.003865270597	0.1754077697	0.4606089718	0.006736415948
3.375	0.1803258693	0.3136982828	0.003983495054	0.1726949357	0.4624338399	0.006934320744
3.390625	0.1774668347	0.3156704814	0.004104880698	0.1700090224	0.4642206254	0.007137342615
3.40625	0.1746366116	0.3176376409	0.004229495649	0.1673500657	0.4659688303	0.007345591152
3.421875	0.1718353022	0.31959958	0.004357408916	0.1647180947	0.4676779665	0.007559177582
3.4375	0.1690629964	0.3215561166	0.004488690396	0.1621131321	0.4693475553	0.007778214804
3.453125	0.1663197727	0.3235070678	0.00462341088	0.1595351936	0.4709771281	0.008002817353
3.46875	0.1636056981	0.32545225	0.004761642018	0.1569842888	0.4725662262	0.008233101436
3.484375	0.1609208283	0.3273914783	0.004903456324	0.1544604206	0.4741144014	0.008469184926
3.5	0.1582652079	0.3293245672	0.005048927155	0.1519635858	0.475621216	0.008711187345
3.515625	0.155638871	0.33125133	0.005198128708	0.1494937746	0.4770862431	0.008959229884
3.53125	0.1530418409	0.333171579	0.005351136011	0.1470509714	0.4785090667	0.009213435402
3.546875	0.1504741307	0.3350851254	0.005508024883	0.1446351541	0.479889282	0.009473928408
3.5625	0.1479357437	0.3369917791	0.00566887195	0.1422462949	0.4812264955	0.009740835075
3.578125	0.145426673	0.3388913487	0.005833754613	0.1398843599	0.4825203253	0.01001428323
3.59375	0.1429469024	0.3407836417	0.006002751032	0.1375493092	0.483770401	0.01029440237
3.609375	0.1404964063	0.342668464	0.006175940112	0.1352410975	0.4849763643	0.0105813236
3.625	0.1380751499	0.34454562	0.006353401474	0.1329596734	0.4861378689	0.01087517969
3.640625	0.1356830897	0.3464149128	0.006535215454	0.1307049803	0.4872545807	0.01117610505
3.65625	0.1333201733	0.3482761437	0.006721463064	0.1284769559	0.4883261779	0.01148423571
3.671875	0.1309863401	0.3501291123	0.006912225978	0.1262755324	0.4893523512	0.01179970931
3.6875	0.1286815214	0.3519736164	0.007107586514	0.124100637	0.4903328043	0.01212266511
3.703125	0.1264056402	0.3538094521	0.007307627595	0.1219521914	0.4912672534	0.01245324394
3.71875	0.1241586122	0.3556364134	0.007512432742	0.1198301123	0.4921554276	0.01279158825
3.734375	0.1219403452	0.3574542922	0.00772208604	0.1177343115	0.4929970694	0.01313784204
3.75	0.11975074	0.3592628784	0.007936672109	0.1156646956	0.4937919342	0.01349215087
3.765625	0.1175896901	0.3610619595	0.008156276083	0.1136211666	0.494539791	0.01385466184
3.78125	0.1154570824	0.3628513209	0.008380983573	0.1116036218	0.4952404219	0.01422552358
3.796875	0.113352797	0.3646307453	0.008610880648	0.1096119537	0.4958936229	0.01460488623
3.8125	0.1112767075	0.3664000129	0.008846053793	0.1076460504	0.4964992033	0.0149929014
3.828125	0.1092286816	0.3681589012	0.009086589891	0.1057057957	0.4970569865	0.01538972218
3.84375	0.1072085807	0.369907185	0.009332576181	0.1037910688	0.4975668093	0.01579550311
3.859375	0.1052162604	0.3716446361	0.009584100223	0.1019017449	0.4980285228	0.01621040015
3.875	0.1032515709	0.3733710233	0.009841249878	0.1000376952	0.4984419917	0.01663457064
3.890625	0.1013143569	0.3750861121	0.01010411326	0.09819878653	0.4988070951	0.01706817333
3.90625	0.09940445792	0.3767896649	0.01037277869	0.09638488217	0.4991237258	0.01751136828
3.921875	0.09752170835	0.3784814404	0.01064733471	0.09459584146	0.4993917911	0.01796431689
3.9375	0.09566593791	0.3801611938	0.01092786997	0.09283152006	0.4996112122	0.01842718184
3.953125	0.09383697162	0.3818286767	0.01121447326	0.09109177005	0.4997819248	0.01890012707
3.96875	0.09203463008	0.3834836364	0.01150723342	0.08937644003	0.4999038785	0.01938331774
3.984375	0.09025872964	0.3851258166	0.01180623934	0.08768537524	0.4999770376	0.01987692021
4	0.08850908253	0.3867549563	0.01211157989	0.08601841763	0.5000013804	0.02038110198
4.015625	0.08678549712	0.3883707905	0.0124233439	0.08437540599	0.4999768995	0.0208960317
4.03125	0.08508777804	0.3899730493	0.0127416201	0.08275617604	0.499903602	0.02142187906
4.046875	0.08341572633	0.3915614582	0.0130664971	0.08116056054	0.4997815093	0.02195881481
4.0625	0.08176913969	0.3931357375	0.01339806333	0.0795883894	0.4996106568	0.02250701071
4.078125	0.08014781257	0.3946956027	0.01373640701	0.07803948977	0.4993910945	0.02306663947
4.09375	0.07855153637	0.3962407635	0.01408161609	0.07651368616	0.4991228866	0.02363787469
4.109375	0.07698009956	0.3977709244	0.01443377822	0.0750108005	0.4988061113	0.02422089087
4.125	0.07543328791	0.3992857838	0.0147929807	0.07353065232	0.4984408612	0.0248158633
4.140625	0.07391088457	0.4007850342	0.01515931046	0.07207305875	0.4980272431	0.02542296806
4.15625	0.07241267026	0.4022683618	0.01553285397	0.07063783471	0.4975653776	0.02604238193
4.171875	0.07093842339	0.4037354463	0.01591369721	0.06922479297	0.4970553997	0.02667428238
4.1875	0.06948792026	0.4051859606	0.01630192567	0.06783374423	0.4964974579	0.02731884747
4.203125	0.06806093514	0.4066195707	0.01669762423	0.06646449727	0.495891715	0.02797625583
4.21875	0.06665724042	0.4080359352	0.01710087718	0.06511685898	0.4952383475	0.02864668659
4.234375	0.0652766068	0.4094347052	0.01751176814	0.06379063454	0.4945375454	0.0293303193
4.25	0.06391880334	0.4108155238	0.01793038	0.06248562743	0.4937895127	0.03002733392
4.265625	0.06258359767	0.4121780262	0.01835679494	0.06120163959	0.4929944666	0.03073791071
4.28125	0.06127075606	0.4135218391	0.01879109431	0.05993847148	0.492152638	0.0314622302
4.296875	0.05998004357	0.4148465803	0.01923335862	0.05869592218	0.4912642709	0.03220047308
4.3125	0.05871122417	0.4161518586	0.0196836675	0.0574737895	0.4903296225	0.0329528202
4.328125	0.05746406087	0.4174372737	0.02014209964	0.05627187003	0.4893489632	0.03371945243
4.34375	0.05623831581	0.4187024151	0.02060873275	0.05508995926	0.4883225764	0.03450055065
4.359375	0.05503375038	0.4199468625	0.02108364353	0.05392785169	0.4872507581	0.03529629565
4.375	0.05385012536	0.4211701852	0.0215669076	0.05278534087	0.4861338171	0.03610686803
4.390625	0.05268720099	0.4223719415	0.02205859949	0.05166221949	0.4849720746	0.03693244819
4.40625	0.0515447371	0.4235516786	0.02255879255	0.05055827953	0.4837658643	0.03777321618
4.421875	0.0504224932	0.4247089323	0.02306755897	0.04947331226	0.4825155319	0.0386293517
4.4375	0.04932022859	0.4258432262	0.02358496968	0.04840710836	0.4812214355	0.03950103394
4.453125	0.04823770246	0.4269540717	0.02411109434	0.04735945803	0.4798839446	0.04038844157
4.46875	0.04717467395	0.4280409673	0.02464600129	0.04633015101	0.4785034408	0.04129175259
4.484375	0.0461309023	0.4291033985	0.02518975751	0.04531897671	0.4770803169	0.0422111443
4.5	0.0451061469	0.430140837	0.02574242861	0.04432572427	0.4756149772	0.0431467932
4.515625	0.04410016739	0.4311527406	0.02630407874	0.04335018262	0.4741078371	0.04409887488
4.53125	0.04311272374	0.4321385524	0.02687477058	0.04239214058	0.4725593228	0.04506756395
4.546875	0.04214357632	0.4330977007	0.02745456531	0.04145138693	0.4709698715	0.04605303394
4.5625	0.04119248603	0.4340295985	0.02804352257	0.04052771046	0.4693399306	0.04705545724
4.578125	0.04025921432	0.4349336427	0.02864170042	0.03962090007	0.467669958	0.04807500494
4.59375	0.03934352328	0.4358092141	0.02924915531	0.03873074481	0.4659604217	0.04911184681
4.609375	0.03844517574	0.4366556766	0.02986594203	0.03785703399	0.4642117996	0.05016615114
4.625	0.03756393532	0.4374723769	0.03049211372	0.03699955719	0.4624245793	0.0512380847
4.640625	0.03669956648	0.4382586441	0.03112772181	0.03615810438	0.4605992575	0.05232781259
4.65625	0.03585183465	0.439013789	0.03177281597	0.03533246595	0.4587363406	0.05343549817
4.671875	0.0350205062	0.4397371039	0.03242744416	0.03452243277	0.4568363437	0.05456130295
4.6875	0.03420534858	0.440427862	0.03309165249	0.03372779629	0.4548997905	0.05570538647
4.703125	0.03340613036	0.4410853171	0.03376548529	0.03294834855	0.4529272135	0.05686790625
4.71875	0.03262262126	0.441708703	0.03444898506	0.03218388226	0.4509191533	0.05804901761
4.734375	0.03185459224	0.4422972332	0.03514219241	0.03143419087	0.4488761584	0.05924887362
4.75	0.03110181552	0.4428501006	0.03584514608	0.0306990686	0.4467987853	0.06046762497
4.765625	0.03036406468	0.4433664771	0.0365578829	0.02997831049	0.4446875978	0.06170541986
4.78125	0.02964111466	0.4438455132	0.03728043779	0.02927171251	0.442543167	0.06296240391
4.796875	0.02893274183	0.4442863378	0.03801284371	0.02857907151	0.440366071	0.06423872001
4.8125	0.02823872404	0.4446880577	0.03875513167	0.02790018538	0.4381568946	0.06553450825
4.828125	0.02755884065	0.4450497578	0.03950733069	0.027234853	0.4359162292	0.06684990579
4.84375	0.02689287258	0.4453705009	0.04026946784	0.02658287435	0.4336446722	0.06818504675
4.859375	0.02624060235	0.445649327	0.04104156816	0.02594405054	0.4313428271	0.06954006208
4.875	0.02560181413	0.4458852542	0.04182365466	0.02531818383	0.429011303	0.07091507948
4.890625	0.02497629374	0.446077278	0.04261574838	0.0247050777	0.4266507145	0.07231022323
4.90625	0.02436382872	0.4462243718	0.04341786827	0.02410453687	0.4242616812	0.07372561415
4.921875	0.02376420837	0.4463254872	0.0442300313	0.02351636736	0.4218448277	0.07516136942
4.9375	0.02317722374	0.446379554	0.04505225235	0.02294037651	0.4194007831	0.07661760246
4.953125	0.02260266768	0.4463854809	0.04588454426	0.02237637302	0.4169301808	0.07809442289
4.96875	0.0220403349	0.4463421561	0.04672691785	0.021824167	0.4144336585	0.07959193631
4.984375	0.02149002194	0.4462484478	0.04757938184	0.02128356996	0.4119118575	0.08111024425
5	0.02095152724	0.4461032054	0.04844194293	0.0207543949	0.4093654225	0.08264944404
5.015625	0.02042465114	0.4459052603	0.04931460574	0.0202364563	0.4067950016	0.08420962867
5.03125	0.01990919591	0.445653427	0.05019737285	0.01972957017	0.4042012459	0.08579088669
5.046875	0.01940496577	0.4453465049	0.05109024481	0.01923355407	0.4015848092	0.08739330208
5.0625	0.01891176692	0.4449832797	0.05199322008	0.01874822711	0.3989463474	0.08901695415
5.078125	0.01842940753	0.4445625252	0.05290629512	0.01827341004	0.3962865191	0.09066191739
5.09375	0.01795769778	0.4440830054	0.05382946434	0.01780892521	0.3936059843	0.09232826139
5.109375	0.01749644989	0.4435434771	0.05476272013	0.01735459663	0.3909054048	0.09401605068
5.125	0.01704547807	0.4429426921	0.05570605285	0.01691024998	0.3881854439	0.09572534465
5.140625	0.01660459862	0.4422794004	0.05665945088	0.01647571263	0.3854467656	0.0974561974
5.15625	0.01617362988	0.4415523533	0.05762290059	0.01605081364	0.3826900352	0.09920865766
5.171875	0.01575239224	0.4407603071	0.05859638637	0.01563538383	0.379915918	0.1009827686
5.1875	0.0153407082	0.4399020265	0.05957989063	0.01522925574	0.3771250801	0.1027785679
5.203125	0.01493840232	0.4389762893	0.06057339385	0.01483226368	0.3743181872	0.1045960873
5.21875	0.01454530126	0.4379818905	0.06157687455	0.01444424373	0.3714959051	0.1064353529
5.234375	0.01416123378	0.4369176473	0.06259030934	0.01406503376	0.3686588988	0.1082963845
5.25	0.01378603074	0.4357824043	0.06361367293	0.01369447345	0.3658078329	0.1101791963
5.265625	0.01341952511	0.4345750391	0.06464693812	0.01333240426	0.3629433706	0.112083796
5.28125	0.01306155196	0.4332944681	0.06569007586	0.0129786695	0.3600661741	0.1140101849
5.296875	0.01271194847	0.4319396525	0.06674305525	0.0126331143	0.357176904	0.1159583581
5.3125	0.01237055395	0.4305096052	0.06780584356	0.01229558562	0.3542762194	0.1179283042
5.328125	0.01203720979	0.4290033972	0.06887840627	0.01196593228	0.351364777	0.1199200049
5.34375	0.01171175952	0.4274201648	0.06996070704	0.01164400494	0.3484432315	0.1219334355
5.359375	0.01139404874	0.425759117	0.0710527078	0.01132965612	0.3455122352	0.1239685643
5.375	0.01108392521	0.4240195424	0.07215436874	0.01102274019	0.3425724376	0.1260253526
5.390625	0.01078123873	0.4222008173	0.07326564833	0.01072311339	0.3396244853	0.1281037548
5.40625	0.01048584124	0.4203024129	0.07438650335	0.01043063384	0.3366690217	0.130203718
5.421875	0.01019758675	0.4183239029	0.07551688892	0.01014516149	0.3337066869	0.1323251822
5.4375	0.009916331367	0.4162649712	0.07665675854	0.009866558186	0.3307381173	0.1344680801
5.453125	0.009641933269	0.4141254193	0.07780606407	0.009594687638	0.3277639457	0.1366323368
5.46875	0.009374252707	0.4119051727	0.07896475581	0.009329415413	0.3247848005	0.1388178699
5.484375	0.009113151995	0.4096042886	0.08013278248	0.009070608945	0.3218013063	0.1410245897
5.5	0.008858495502	0.4072229615	0.08131009131	0.008818137527	0.318814083	0.1432523984
5.515625	0.00861014964	0.4047615295	0.082496628	0.008571872313	0.3158237458	0.1455011907
5.53125	0.008367982858	0.402220479	0.08369233678	0.008331686307	0.3128309054	0.1477708533
5.546875	0.008131865628	0.3996004496	0.08489716045	0.008097454363	0.3098361671	0.1500612652
5.5625	0.007901670433	0.3969022373	0.08611104038	0.007869053176	0.3068401312	0.152372297
5.578125	0.007677271762	0.3941267979	0.08733391657	0.00764636128	0.3038433926	0.1547038115
5.59375	0.007458546087	0.391275248	0.08856572767	0.007429259036	0.3008465405	0.1570556633
5.609375	0.007245371862	0.3883488665	0.08980641099	0.007217628629	0.2978501585	0.1594276988
5.625	0.007037629499	0.3853490939	0.09105590254	0.007011354057	0.2948548241	0.161819756
5.640625	0.006835201362	0.3822775307	0.09231413708	0.006810321123	0.2918611089	0.1642316646
5.65625	0.00663797175	0.3791359355	0.09358104814	0.006614417427	0.2888695781	0.1666632461
5.671875	0.006445826881	0.3759262201	0.09485656802	0.006423532354	0.2858807907	0.1691143131
5.6875	0.006258654881	0.3726504459	0.09614062787	0.006237557066	0.2828952989	0.1715846702
5.703125	0.006076345763	0.3693108168	0.09743315767	0.006056384489	0.2799136484	0.174074113
5.71875	0.005898791416	0.3659096726	0.09873408631	0.005879909302	0.2769363779	0.1765824288
5.734375	0.005725885588	0.3624494807	0.1000433416	0.005708027928	0.2739640192	0.1791093961
5.75	0.005557523868	0.3589328275	0.1013608503	0.005540638518	0.270997097	0.1816547847
5.765625	0.005393603671	0.3553624076	0.102686538	0.00537764094	0.2680361287	0.1842183558
5.78125	0.005234024218	0.3517410141	0.1040203296	0.005218936766	0.2650816244	0.1867998618
5.796875	0.005078686523	0.3480715268	0.1053621488	0.005064429259	0.2621340867	0.1893990463
5.8125	0.004927493372	0.3443569009	0.1067119184	0.004914023356	0.2591940105	0.1920156441
5.828125	0.004780349308	0.3406001544	0.1080695603	0.00476762566	0.2562618833	0.1946493813
5.84375	0.004637160609	0.3368043562	0.1094349956	0.004625144419	0.2533381844	0.197299975
5.859375	0.004497835273	0.3329726139	0.1108081445	0.004486489516	0.2504233855	0.1999671335
5.875	0.004362283	0.3291080609	0.1121889264	0.004351572448	0.2475179501	0.2026505564
5.890625	0.00423041517	0.3252138446	0.1135772598	0.004220306318	0.2446223338	0.2053499343
5.90625	0.004102144828	0.3212931146	0.1149730627	0.004092605814	0.241736984	0.2080649491
5.921875	0.00397738666	0.3173490111	0.116376252	0.003968387195	0.2388623396	0.2107952737
5.9375	0.003856056982	0.3133846536	0.1177867443	0.003847568274	0.2359988316	0.2135405723
5.953125	0.00373807371	0.3094031312	0.1192044553	0.003730068401	0.2331468822	0.2163005002
5.96875	0.003623356351	0.305407492	0.1206293	0.003615808448	0.2303069054	0.2190747041
5.984375	0.003511825976	0.3014007347	0.1220611929	0.003504710792	0.2274793068	0.2218628217
6	0.003403405204	0.2973857998	0.1235000479	0.003396699297	0.2246644831	0.2246644821
6.015625	0.003298018184	0.2933655621	0.1249457782	0.003291699295	0.2218628226	0.2274793058
6.03125	0.00319559057	0.2893428243	0.1263982967	0.003189637575	0.2190747049	0.2303069044
6.046875	0.003096049505	0.2853203105	0.1278575155	0.003090442357	0.216300501	0.233146881
6.0625	0.002999323601	0.2813006613	0.1293233465	0.002994043282	0.213540573	0.2359988303
6.078125	0.002905342918	0.2772864293	0.1307957009	0.00290037139	0.2107952744	0.2388623383
6.09375	0.002814038946	0.2732800754	0.1322744895	0.002809359101	0.2080649497	0.2417369826
6.109375	0.002725344581	0.2692839662	0.1337596229	0.002720940202	0.2053499349	0.2446223324
6.125	0.002639194111	0.2653003711	0.135251011	0.002635049827	0.202650557	0.2475179486
6.140625	0.002555523192	0.2613314613	0.1367485635	0.002551624436	0.1999671341	0.2504233838
6.15625	0.002474268829	0.2573793085	0.1382521898	0.002470601799	0.1972999755	0.2533381826
6.171875	0.002395369357	0.2534458845	0.1397617988	0.002391920982	0.1946493818	0.2562618814
6.1875	0.002318764419	0.2495330615	0.1412772993	0.002315522321	0.1920156446	0.2591940085
6.203125	0.002244394951	0.2456426123	0.1427985997	0.002241347409	0.1893990468	0.2621340845
6.21875	0.002172203156	0.2417762114	0.1443256081	0.002169339079	0.1867998622	0.2650816221
6.234375	0.002102132491	0.2379354364	0.1458582325	0.002099441379	0.1842183562	0.2680361262
6.25	0.002034127642	0.2341217698	0.1473963805	0.002031599564	0.1816547851	0.2709970944
6.265625	0.001968134506	0.2303366004	0.1489399598	0.001965760069	0.1791093964	0.2739640164
6.28125	0.001904100175	0.2265812262	0.1504888776	0.001901870494	0.1765824291	0.2769363749
6.296875	0.001841972913	0.2228568561	0.1520430411	0.001839879587	0.1740741133	0.2799136453
6.3125	0.001781702136	0.219164613	0.1536023573	0.001779737226	0.1715846705	0.2828952956
6.328125	0.001723238397	0.2155055363	0.1551667333	0.001721394401	0.1691143134	0.2858807872
6.34375	0.001666533364	0.2118805844	0.1567360757	0.001664803192	0.1666632464	0.2888695744
6.359375	0.001611539802	0.2082906381	0.1583102914	0.001609916759	0.1642316649	0.2918611049
6.375	0.001558211556	0.2047365031	0.159889287	0.001556689317	0.1618197562	0.2948548198
6.390625	0.001506503528	0.2012189133	0.161472969	0.001505076122	0.159427699	0.2978501539
6.40625	0.001456371663	0.1977385333	0.1630612441	0.001455033453	0.1570556636	0.3008465357
6.421875	0.001407772928	0.1942959618	0.1646540189	0.001406518596	0.1547038117	0.3038433875
6.4375	0.001360665295	0.1908917344	0.1662511998	0.001359489823	0.1523722972	0.3068401258
6.453125	0.001315007725	0.1875263264	0.1678526934	0.001313906378	0.1500612654	0.3098361613
6.46875	0.001270760144	0.1842001556	0.1694584062	0.001269728457	0.1477708536	0.3128308993
6.484375	0.001227883433	0.1809135853	0.171068245	0.001226917196	0.1455011909	0.3158237393
6.5	0.001186339404	0.177666927	0.1726821164	0.001185434649	0.1432523986	0.318814076
6.515625	0.001146090788	0.1744604427	0.1742999269	0.001145243774	0.1410245899	0.3218012989
6.53125	0.001107101212	0.1712943482	0.1759215836	0.001106308416	0.1388178701	0.3247847927
6.546875	0.001069335187	0.1681688148	0.1775469932	0.001068593289	0.136632337	0.3277639373
6.5625	0.00103275809	0.1650839721	0.1791760627	0.001032063962	0.1344680803	0.3307381085
6.578125	0.0009973361453	0.1620399105	0.1808086993	0.000996686844	0.1323251824	0.3337066775
6.59375	0.0009630364096	0.159036683	0.18244481	0.0009624291632	0.1302037182	0.3366690117
6.609375	0.0009298267559	0.156074308	0.1840843023	0.0009292589556	0.128103755	0.3396244747
6.625	0.0008976758564	0.1531527705	0.1857270837	0.0008971450475	0.1260253528	0.3425724263
6.640625	0.0008665531675	0.1502720249	0.1873730616	0.0008660570406	0.1239685645	0.3455122232
6.65625	0.0008364289134	0.1474319965	0.189022144	0.0008359652966	0.1219334357	0.3484432188
6.671875	0.000807274071	0.1446325832	0.1906742388	0.0008068409217	0.1199200051	0.3513647635
6.6875	0.0007790603543	0.1418736576	0.1923292541	0.0007786557523	0.1179283043	0.354276205
6.703125	0.0007517601993	0.1391550685	0.1939870981	0.0007513823398	0.1159583583	0.3571768888
6.71875	0.0007253467491	0.1364766422	0.1956476794	0.0007249939361	0.114010185	0.3600661579
6.734375	0.0006997938391	0.1338381845	0.1973109067	0.0006994644791	0.1120837961	0.3629433534
6.75	0.0006750759826	0.1312394816	0.1989766889	0.0006747685788	0.1101791965	0.3658078147
6.765625	0.000651168356	0.128680302	0.200644935	0.000650881503	0.1082963847	0.3686588796
6.78125	0.0006280467852	0.1261603972	0.2023155543	0.0006277791632	0.106435353	0.3714958847
6.796875	0.0006056877313	0.1236795035	0.2039884565	0.0006054381017	0.1045960875	0.3743181656
6.8125	0.0005840682768	0.1212373426	0.2056635511	0.000583835477	0.1027785681	0.3771250572
6.828125	0.0005631661124	0.1188336231	0.2073407483	0.0005629490518	0.1009827688	0.3799158937
6.84375	0.0005429595232	0.1164680414	0.2090199582	0.0005427571787	0.09920865782	0.3826900094
6.859375	0.000523427376	0.1141402827	0.2107010912	0.000523238788	0.09745619756	0.3854467384
6.875	0.0005045491059	0.1118500219	0.2123840581	0.0005043733748	0.0957253448	0.388185415
6.890625	0.000486304704	0.1095969244	0.2140687698	0.0004861409864	0.09401605083	0.3909053742
6.90625	0.0004686747044	0.1073806472	0.2157551375	0.0004685222099	0.09232826154	0.3936059518
6.921875	0.0004516401724	0.1052008393	0.2174430725	0.0004514981604	0.09066191754	0.3962864847
6.9375	0.0004351826918	0.1030571427	0.2191324865	0.0004350504685	0.0890169543	0.3989463111
6.953125	0.0004192843533	0.1009491931	0.2208232915	0.0004191612688	0.08739330223	0.4015847706
6.96875	0.0004039277427	0.09887662051	0.2225153996	0.0004038131886	0.08579088684	0.4042012052
6.984375	0.0003890959293	0.09683904973	0.2242087233	0.0003889893359	0.08420962882	0.4067949585
7	0.0003747724545	0.09483610114	0.2259031751	0.0003746732888	0.08264944419	0.4093653768
7.015625	0.0003609413209	0.09286739114	0.2275986681	0.0003608490838	0.0811102444	0.4119118091
7.03125	0.0003475869811	0.09093253272	0.2292951154	0.0003475012059	0.07959193645	0.4144336074
7.046875	0.0003346943268	0.0890311359	0.2309924304	0.000334614577	0.07809442303	0.4169301267
7.0625	0.0003222486788	0.08716280821	0.2326905268	0.0003221745461	0.0766176026	0.4194007258
7.078125	0.0003102357761	0.08532715515	0.2343893185	0.0003101668787	0.07516136955	0.4218447671
7.09375	0.0002986417657	0.08352378055	0.2360887197	0.0002985777469	0.07372561429	0.4242616171
7.109375	0.000287453193	0.08175228696	0.2377886448	0.0002873937193	0.07231022337	0.4266506468
7.125	0.0002766569918	0.08001227603	0.2394890084	0.0002766017517	0.07091507961	0.4290112314
7.140625	0.0002662404744	0.07830334883	0.2411897255	0.0002661891769	0.06954006221	0.4313427514
7.15625	0.0002561913226	0.07662510617	0.2428907112	0.000256143696	0.06818504688	0.4336445921
7.171875	0.0002464975781	0.0749771489	0.2445918808	0.0002464533687	0.06684990592	0.4359161446
7.1875	0.0002371476338	0.07335907816	0.2462931499	0.0002371066045	0.06553450838	0.4381568052
7.203125	0.0002281302244	0.07177049568	0.2479944343	0.0002280921542	0.06423872013	0.4403659765
7.21875	0.0002194344179	0.07021100399	0.2496956501	0.0002193991006	0.06296240403	0.4425430671
7.234375	0.0002110496074	0.06868020668	0.2513967135	0.0002110168505	0.06170541999	0.4446874922
7.25	0.0002029655021	0.06717770856	0.2530975409	0.0002029351261	0.06046762509	0.4467986738
7.265625	0.0001951721196	0.06570311591	0.254798049	0.0001951439571	0.05924887374	0.4488760406
7.28125	0.0001876597775	0.06425603666	0.2564981547	0.0001876336726	0.05804901773	0.4509190288
7.296875	0.0001804190859	0.06283608052	0.258197775	0.000180394893	0.05686790637	0.4529270821
7.3125	0.0001734409394	0.06144285919	0.259896827	0.000173418523	0.05570538659	0.4548996517
7.328125	0.0001667165095	0.06007598648	0.2615952283	0.0001666957434	0.05456130306	0.4568361971
7.34375	0.0001602372378	0.05873507846	0.2632928964	0.0001602180043	0.05343549828	0.4587361859
7.359375	0.0001539948279	0.0574197536	0.264989749	0.0001539770176	0.0523278127	0.4605990942
7.375	0.0001479812391	0.05612963286	0.266685704	0.00014796475	0.05123808481	0.4624244068
7.390625	0.0001421886792	0.05486433985	0.2683806794	0.0001421734163	0.05016615125	0.4642116176
7.40625	0.0001366095975	0.05362350087	0.2700745934	0.0001365954725	0.04911184691	0.4659602296
7.421875	0.0001312366787	0.05240674506	0.2717673642	0.0001312236094	0.04807500504	0.4676697553
7.4375	0.000126062836	0.05121370446	0.2734589103	0.0001260507459	0.04705545734	0.4693397167
7.453125	0.000121081205	0.0500440141	0.2751491502	0.0001210700231	0.04605303404	0.4709696458
7.46875	0.0001162851377	0.04889731207	0.2768380025	0.0001162747977	0.04506756404	0.4725590848
7.484375	0.0001116681959	0.0477732396	0.2785253858	0.0001116586364	0.04409887497	0.474107586
7.5	0.000107224146	0.0466714411	0.280211219	0.0001072153099	0.04314679329	0.4756147124
7.515625	0.0001029469528	0.04559156423	0.2818954207	0.000102938787	0.04221114439	0.4770800377
7.53125	9.883077408e-05	0.04453325996	0.28357791	9.882322921e-05	0.04129175268	0.4785031463
7.546875	9.486995503e-05	0.04349618259	0.2852586057	9.486298529e-05	0.04038844165	0.4798836341
7.5625	9.105902293e-05	0.04247998983	0.2869374267	9.105258578e-05	0.03950103403	0.4812211081
7.578125	8.739268194e-05	0.04148434281	0.2886142919	8.738673789e-05	0.03862935178	0.4825151868
7.59375	8.386580799e-05	0.0405089061	0.2902891203	8.386032037e-05	0.03777321626	0.4837655005
7.609375	8.047344382e-05	0.03955334779	0.2919618308	8.046837859e-05	0.03693244826	0.4849716912
7.625	7.721079409e-05	0.03861733947	0.2936323422	7.720611969e-05	0.0361068681	0.4861334131
7.640625	7.407322069e-05	0.03770055625	0.2953005734	7.406890783e-05	0.03529629572	0.4872503324
7.65625	7.105623812e-05	0.03680267682	0.296966443	7.105225963e-05	0.03450055072	0.4883221279
7.671875	6.815550897e-05	0.03592338345	0.2986298699	6.815183967e-05	0.0337194525	0.4893484907
7.6875	6.536683954e-05	0.03506236196	0.3002907724	6.536345608e-05	0.03295282026	0.4903291247
7.703125	6.268617558e-05	0.03421930179	0.3019490691	6.268305632e-05	0.03220047314	0.4912637465
7.71875	6.010959811e-05	0.03339389599	0.3036046783	6.0106723e-05	0.03146223026	0.4921520858
7.734375	5.763331936e-05	0.03258584119	0.305257518	5.763066982e-05	0.03073791077	0.4929938851
7.75	5.525367883e-05	0.03179483766	0.3069075064	5.525123765e-05	0.03002733398	0.4937889003
7.765625	5.29671394e-05	0.03102058927	0.308554561	5.296489066e-05	0.02933031935	0.4945369007
7.78125	5.077028362e-05	0.0302628035	0.3101985996	5.076821256e-05	0.02864668664	0.4952376687
7.796875	4.865981005e-05	0.02952119143	0.3118395394	4.865790301e-05	0.02797625588	0.4958910005
7.8125	4.663252966e-05	0.02879546777	0.3134772975	4.663077401e-05	0.02731884752	0.4964967058
7.828125	4.468536243e-05	0.02808535079	0.3151117906	4.468374646e-05	0.02667428243	0.4970546081
7.84375	4.281533392e-05	0.02739056239	0.3167429352	4.281384683e-05	0.02604238197	0.4975645446
7.859375	4.101957203e-05	0.026710828	0.3183706475	4.101820382e-05	0.0254229681	0.4980263665
7.875	3.929530382e-05	0.02604587665	0.3199948431	3.929404523e-05	0.02481586334	0.4984399389
7.890625	3.763985234e-05	0.02539544093	0.3216154376	3.763869482e-05	0.0242208909	0.4988051409
7.90625	3.605063368e-05	0.02475925694	0.3232323458	3.604956933e-05	0.02363787472	0.4991218658
7.921875	3.452515399e-05	0.02413706434	0.3248454823	3.452417552e-05	0.0230666395	0.4993900208
7.9375	3.306100667e-05	0.02352860628	0.3264547612	3.306010731e-05	0.02250701074	0.4996095276
7.953125	3.165586953e-05	0.0229336294	0.328060096	3.165504306e-05	0.02195881484	0.4997803217
7.96875	3.030750214e-05	0.02235188384	0.3296613999	3.03067428e-05	0.02142187908	0.4999023533
7.984375	2.901374319e-05	0.02178312316	0.3312585852	2.901304567e-05	0.02089603172	0.4999755865
8	2.777250796e-05	0.02122710439	0.3328515639	2.777186736e-05	0.020381102	0.5
8.015625	2.65817858e-05	0.02068358796	0.3344402473	2.658119759e-05	0.01987692023	0.4999755865
8.03125	2.543963777e-05	0.02015233769	0.336024546	2.543909777e-05	0.01938331776	0.4999023533
8.046875	2.434419429e-05	0.01963312078	0.3376043698	2.434369866e-05	0.01890012708	0.4997803217
8.0625	2.329365286e-05	0.01912570778	0.3391796281	2.329319803e-05	0.01842718185	0.4996095275
8.078125	2.228627585e-05	0.01862987258	0.3407502291	2.228585856e-05	0.0179643169	0.4993900208
8.09375	2.13203884e-05	0.01814539233	0.3423160806	2.132000561e-05	0.01751136829	0.4991218657
8.109375	2.039437629e-05	0.01767204751	0.3438770892	2.039402524e-05	0.01706817334	0.4988051408
8.125	1.950668398e-05	0.01720962182	0.3454331608	1.950636208e-05	0.01663457065	0.4984399388
8.140625	1.865581259e-05	0.01675790221	0.3469842004	1.865551749e-05	0.01621040015	0.4980263664
8.15625	1.784031807e-05	0.0163166788	0.3485301118	1.784004759e-05	0.01579550311	0.4975645445
8.171875	1.705880931e-05	0.01588574492	0.350070798	1.705856145e-05	0.01538972218	0.4970546079
8.1875	1.630994638e-05	0.01546489703	0.3516061608	1.630971929e-05	0.0149929014	0.4964967056
8.203125	1.559243878e-05	0.01505393473	0.3531361009	1.559223077e-05	0.01460488623	0.4958910003
8.21875	1.490504378e-05	0.01465266069	0.3546605177	1.490485327e-05	0.01422552358	0.4952376685
8.234375	1.424656477e-05	0.01426088066	0.3561793097	1.424639033e-05	0.01385466184	0.4945369005
8.25	1.361584969e-05	0.01387840345	0.3576923736	1.361569001e-05	0.01349215086	0.4937889001
8.265625	1.301178953e-05	0.01350504085	0.3591996052	1.301164337e-05	0.01313784203	0.4929938849
8.28125	1.243331678e-05	0.01314060765	0.3607008987	1.243318303e-05	0.01279158824	0.4921520855
8.296875	1.187940406e-05	0.01278492159	0.3621961468	1.187928169e-05	0.01245324393	0.4912637463
8.3125	1.13490627e-05	0.01243780334	0.3636852406	1.134895076e-05	0.01212266509	0.4903291244
8.328125	1.084134137e-05	0.01209907648	0.3651680698	1.0841239e-05	0.0117997093	0.4893484904
8.34375	1.035532482e-05	0.01176856743	0.3666445222	1.035523122e-05	0.0114842357	0.4883221276
8.359375	9.890132591e-06	0.01144610548	0.368114484	9.890047022e-06	0.01117610504	0.4872503321
8.375	9.444917771e-06	0.0111315227	0.3695778396	9.444839561e-06	0.01087517967	0.4861334128
8.390625	9.018865845e-06	0.01082465398	0.3710344712	9.018794375e-06	0.01058132358	0.4849716909
8.40625	8.611193525e-06	0.01052533692	0.3724842593	8.611128228e-06	0.01029440235	0.4837655002
8.421875	8.221147647e-06	0.01023341188	0.3739270822	8.221088001e-06	0.01001428321	0.4825151865
8.4375	7.848004093e-06	0.009948721893	0.3753628162	7.847949621e-06	0.009740835053	0.4812211078
8.453125	7.491066754e-06	0.009671112655	0.376791335	7.491017017e-06	0.009473928383	0.4798836338
8.46875	7.149666519e-06	0.009400432504	0.3782125103	7.149621114e-06	0.009213435376	0.478503146
8.484375	6.823160305e-06	0.009136532378	0.379626211	6.823118863e-06	0.008959229859	0.4770800373
8.5	6.510930116e-06	0.008879265793	0.3810323038	6.510892298e-06	0.008711187317	0.4756147121
8.515625	6.212382128e-06	0.008628488807	0.3824306525	6.212347625e-06	0.008469184897	0.4741075857
8.53125	5.926945815e-06	0.008384059996	0.3838211181	5.926914343e-06	0.008233101408	0.4725590844
8.546875	5.654073093e-06	0.008145840423	0.3852035588	5.65404439e-06	0.008002817321	0.4709696454
8.5625	5.393237499e-06	0.007913693606	0.3865778298	5.393211328e-06	0.007778214771	0.4693397163
8.578125	5.143933396e-06	0.00768748549	0.3879437829	5.143909538e-06	0.007559177551	0.4676697549
8.59375	4.905675205e-06	0.007467084421	0.3893012669	4.90565346e-06	0.007345591118	0.4659602292
8.609375	4.677996663e-06	0.007252361109	0.3906501269	4.677976847e-06	0.007137342582	0.4642116172
8.625	4.460450102e-06	0.007043188608	0.3919902046	4.460432048e-06	0.006934320708	0.4624244064
8.640625	4.252605761e-06	0.006839442278	0.393321338	4.252589316e-06	0.006736415911	0.4605990937
8.65625	4.054051116e-06	0.006640999762	0.394643361	4.05403614e-06	0.006543520249	0.4587361854
8.671875	3.86439023e-06	0.006447740954	0.3959561036	3.864376594e-06	0.006355527422	0.4568361967
8.6875	3.683243134e-06	0.006259547971	0.3972593914	3.68323072e-06	0.00617233276	0.4548996513
8.703125	3.510245221e-06	0.006076305124	0.3985530456	3.510233922e-06	0.005993833221	0.4529270816
8.71875	3.345046666e-06	0.005897898888	0.399836883	3.345036384e-06	0.005819927385	0.4509190284
8.734375	3.187311865e-06	0.005724217877	0.4011107152	3.187302511e-06	0.005650515439	0.4488760402
8.75	3.036718894e-06	0.00555515281	0.4023743491	3.036710385e-06	0.005485499176	0.4467986733
8.765625	2.892958985e-06	0.005390596488	0.4036275861	2.892951247e-06	0.005324781985	0.4446874918
8.78125	2.755736022e-06	0.005230443761	0.4048702221	2.755728985e-06	0.005168268836	0.4425430666
8.796875	2.624766055e-06	0.005074591504	0.4061020474	2.624759658e-06	0.005015866278	0.440365976
8.8125	2.499776831e-06	0.004922938586	0.4073228462	2.499771018e-06	0.004867482421	0.4381568047
8.828125	2.380507344e-06	0.004775385843	0.4085323965	2.380502061e-06	0.004723026934	0.4359161441
8.84375	2.266707394e-06	0.00463183605	0.4097304695	2.266702594e-06	0.004582411024	0.4336445917
8.859375	2.158137168e-06	0.004492193896	0.4109168297	2.158132808e-06	0.004445547433	0.4313427509
8.875	2.05456684e-06	0.004356365953	0.4120912345	2.054562881e-06	0.00431235042	0.4290112309
8.890625	1.955776173e-06	0.004224260649	0.4132534336	1.955772577e-06	0.004182735751	0.4266506463
8.90625	1.861554144e-06	0.004095788245	0.4144031691	1.86155088e-06	0.004056620687	0.4242616167
8.921875	1.771698586e-06	0.003970860802	0.4155401744	1.771695623e-06	0.003933923969	0.4218447666
8.9375	1.686015832e-06	0.003849392159	0.4166641748	1.686013144e-06	0.003814565807	0.4194007253
8.953125	1.604320384e-06	0.003731297906	0.4177748862	1.604317945e-06	0.003698467863	0.4169301262
8.96875	1.526434583e-06	0.003616495355	0.4188720152	1.526432371e-06	0.003585553242	0.4144336069
8.984375	1.452188302e-06	0.003504903514	0.4199552584	1.452186296e-06	0.003475746471	0.4119118086
9	1.381418641e-06	0.003396443066	0.4210243021	1.381416822e-06	0.00336897349	0.4093653763
9.015625	1.31396964e-06	0.003291036336	0.4220788216	1.31396799e-06	0.003265161637	0.406794958
9.03125	1.249691997e-06	0.003188607269	0.4231184807	1.249690502e-06	0.003164239629	0.4042012047
9.046875	1.188442804e-06	0.003089081407	0.4241429313	1.18844145e-06	0.003066137549	0.4015847701
9.0625	1.130085287e-06	0.002992385858	0.4251518125	1.130084059e-06	0.002970786835	0.3989463106
9.078125	1.074488554e-06	0.002898449277	0.4261447505	1.074487442e-06	0.002878120256	0.3962864842
9.09375	1.02152736e-06	0.002807201835	0.4271213572	1.021526353e-06	0.002788071903	0.3936059513
9.109375	9.710818771e-07	0.0027185752	0.4280812299	9.710809656e-07	0.00270057717	0.3909053737
9.125	9.230374693e-07	0.002632502509	0.4290239508	9.230366441e-07	0.002615572741	0.3881854145
9.140625	8.772844829e-07	0.002548918346	0.4299490855	8.77283736e-07	0.002532996569	0.3854467379
9.15625	8.337180405e-07	0.002467758716	0.4308561828	8.337173647e-07	0.002452787866	0.3826900089
9.171875	7.922378444e-07	0.002388961023	0.4317447735	7.922372329e-07	0.002374887081	0.3799158933
9.1875	7.527479872e-07	0.002312464045	0.4326143694	7.527474341e-07	0.002299235886	0.3771250567
9.203125	7.1515677e-07	0.002238207911	0.4334644623	7.151562697e-07	0.002225777162	0.3743181651
9.21875	6.79376527e-07	0.002166134081	0.4342945232	6.793760747e-07	0.002154454979	0.3714958842
9.234375	6.453234584e-07	0.002096185316	0.4351040008	6.453230495e-07	0.00208521458	0.3686588791
9.25	6.129174677e-07	0.002028305663	0.4358923202	6.129170981e-07	0.002018002365	0.3658078143
9.265625	5.820820074e-07	0.001962440427	0.436658882	5.820816734e-07	0.001952765876	0.362943353
9.28125	5.527439293e-07	0.001898536154	0.4374030607	5.527436276e-07	0.001889453778	0.3600661575
9.296875	5.248333419e-07	0.001836540604	0.4381242029	5.248330693e-07	0.001828015844	0.3571768884
9.3125	4.982834721e-07	0.00177640273	0.4388216264	4.98283226e-07	0.001768402936	0.3542762046
9.328125	4.730305338e-07	0.001718072662	0.4394946176	4.730303116e-07	0.001710566992	0.351364763
9.34375	4.490136006e-07	0.001661501677	0.4401424307	4.490134e-07	0.001654461007	0.3484432183
9.359375	4.261744842e-07	0.001606642185	0.4407642848	4.261743031e-07	0.001600039017	0.3455122228
9.375	4.044576175e-07	0.001553447706	0.4413593625	4.044574541e-07	0.001547256082	0.3425724259
9.390625	3.838099424e-07	0.001501872848	0.4419268074	3.838097949e-07	0.001496068271	0.3396244743
9.40625	3.64180802e-07	0.001451873289	0.4424657218	3.64180669e-07	0.001446432644	0.3366690113
9.421875	3.455218375e-07	0.001403405755	0.4429751641	3.455217176e-07	0.001398307238	0.3337066771
9.4375	3.277868888e-07	0.001356428001	0.443454146	3.277867807e-07	0.001351651046	0.3307381081
9.453125	3.109318997e-07	0.00131089879	0.4439016298	3.109318022e-07	0.001306424007	0.3277639369
9.46875	2.949148262e-07	0.001266777879	0.4443165251	2.949147383e-07	0.001262586985	0.3247847923
9.484375	2.796955494e-07	0.001224025991	0.4446976853	2.796954702e-07	0.001220101758	0.3218012985
9.5	2.652357916e-07	0.001182604803	0.4450439044	2.652357202e-07	0.001178930995	0.3188140757
9.515625	2.514990354e-07	0.001142476927	0.4453539127	2.514989712e-07	0.001139038247	0.3158237389
9.53125	2.384504472e-07	0.001103605886	0.4456263727	2.384503893e-07	0.001100387927	0.3128308989
9.546875	2.260568026e-07	0.001065956104	0.4458598749	2.260567505e-07	0.001062945298	0.309836161
9.5625	2.14286416e-07	0.001029492881	0.4460529326	2.142863691e-07	0.001026676453	0.3068401255
9.578125	2.031090724e-07	0.000994182379	0.4462039769	2.031090302e-07	0.0009915483053	0.3038433872
9.59375	1.924959625e-07	0.0009599916029	0.446311351	1.924959245e-07	0.000957528568	0.3008465354
9.609375	1.824196202e-07	0.0009268883851	0.4463733044	1.82419586e-07	0.0009245857421	0.2978501536
9.625	1.728538628e-07	0.0008948413671	0.4463879862	1.72853832e-07	0.0008926891007	0.2948548195
9.640625	1.637737338e-07	0.0008638199833	0.4463534384	1.637737062e-07	0.0008618086742	0.2918611046
9.65625	1.551554484e-07	0.0008337944442	0.4462675881	1.551554235e-07	0.000831915236	0.2888695741
9.671875	1.469763404e-07	0.0008047357207	0.4461282397	1.46976318e-07	0.0008029802874	0.2858807869
9.6875	1.392148124e-07	0.0007766155274	0.4459330665	1.392147923e-07	0.000774976044	0.2828952953
9.703125	1.318502876e-07	0.0007494063074	0.4456796009	1.318502695e-07	0.0007478754209	0.279913645
9.71875	1.248631634e-07	0.0007230812167	0.4453652249	1.248631472e-07	0.0007216520193	0.2769363747
9.734375	1.182347678e-07	0.0006976141084	0.4449871594	1.182347532e-07	0.000696280112	0.2739640162
9.75	1.119473168e-07	0.0006729795183	0.4445424532	1.119473037e-07	0.0006717346302	0.2709970941
9.765625	1.059838743e-07	0.0006491526498	0.4440279703	1.059838625e-07	0.0006479911499	0.268036126
9.78125	1.003283129e-07	0.0006261093591	0.4434403778	1.003283024e-07	0.0006250258782	0.2650816219
9.796875	9.49652779e-08	0.000603826141	0.4427761321	9.496526842e-08	0.0006028156407	0.2621340843
9.8125	8.988015087e-08	0.000582280115	0.4420314648	8.988014237e-08	0.0005813378679	0.2591940083
9.828125	8.505901652e-08	0.0005614490109	0.4412023679	8.50590089e-08	0.0005605705827	0.2562618812
9.84375	8.04886301e-08	0.0005413111557	0.4402845784	8.048862326e-08	0.0005404923876	0.2533381824
9.859375	7.615638646e-08	0.0005218454595	0.4392735627	7.615638032e-08	0.0005210824524	0.2504233837
9.875	7.20502905e-08	0.0005030314029	0.4381645005	7.2050285e-08	0.0005023205014	0.2475179484
9.890625	6.815892891e-08	0.0004848490235	0.4369522693	6.815892397e-08	0.0004841868019	0.2446223322
9.90625	6.447144307e-08	0.0004672789033	0.4356314289	6.447143865e-08	0.0004666621517	0.2417369825
9.921875	6.09775033e-08	0.0004503021563	0.4341962073	6.097749934e-08	0.0004497278676	0.2388623382
9.9375	5.766728409e-08	0.0004339004159	0.4326404881	5.766728055e-08	0.0004333657735	0.2359988302
9.953125	5.453144056e-08	0.0004180558228	0.4309578013	5.453143738e-08	0.0004175581895	0.2331468809
9.96875	5.156108589e-08	0.0004027510133	0.4291413165	5.156108304e-08	0.0004022879199	0.2303069043
9.984375	4.874776977e-08	0.0003879691073	0.4271838431	4.874776722e-08	0.0003875382428	0.2274793057
10	4.60834579e-08	0.000373693697	0.4250778367	4.608345562e-08	0.0003732928988	0.224664482
10.015625	4.356051225e-08	0.0003599088357	0.4228154148	4.356051021e-08	0.0003595360803	0.2218628216
10.03125	4.117167238e-08	0.0003465990263	0.4203883856	4.117167055e-08	0.0003462524211	0.219074704
10.046875	3.891003746e-08	0.000333749211	0.4177882915	3.891003582e-08	0.000333426986	0.2163005002
10.0625	3.676904922e-08	0.0003213447602	0.4150064724	3.676904776e-08	0.0003210452605	0.2135405722
10.078125	3.47424756e-08	0.0003093714622	0.4120341527	3.474247429e-08	0.0003090931409	0.2107952736
10.09375	3.282439515e-08	0.0002978155129	0.4088625569	3.282439398e-08	0.0002975569242	0.208064949
10.109375	3.10091822e-08	0.0002866635058	0.4054830581	3.100918115e-08	0.0002864232989	0.2053499343
10.125	2.929149261e-08	0.000275902422	0.4018873654	2.929149168e-08	0.000275679335	0.2026505564
10.140625	2.766625029e-08	0.0002655196208	0.398067753	2.766624946e-08	0.0002653124749	0.1999671335
10.15625	2.612863424e-08	0.0002555028297	0.394017333	2.612863349e-08	0.0002553105245	0.1972999749
10.171875	2.467406621e-08	0.0002458401356	0.3897303731	2.467406554e-08	0.0002456616435	0.1946493813
10.1875	2.329819899e-08	0.0002365199754	0.3852026518	2.32981984e-08	0.0002363543375	0.1920156441
10.203125	2.199690519e-08	0.0002275311271	0.3804318433	2.199690466e-08	0.0002273774486	0.1893990463
10.21875	2.076626651e-08	0.0002188627013	0.3754179138	2.076626604e-08	0.0002187201472	0.1867998618
10.234375	1.960256359e-08	0.0002105041323	0.3701635062	1.960256317e-08	0.0002103719238	0.1842183558
10.25	1.850226627e-08	0.0002024451698	0.3646742804	1.850226589e-08	0.0002023225807	0.1816547847
10.265625	1.746202434e-08	0.0001946758707	0.3589591754	1.7462024e-08	0.0001945622239	0.1791093961
10.28125	1.647865868e-08	0.0001871865913	0.3530305539	1.647865838e-08	0.0001870812556	0.1765824288
10.296875	1.55491529e-08	0.0001799679789	0.3469041977	1.554915264e-08	0.0001798703662	0.174074113
10.3125	1.467064528e-08	0.0001730109648	0.34059913	1.467064504e-08	0.0001729205268	0.1715846702
10.328125	1.384042113e-08	0.0001663067558	0.334137258	1.384042092e-08	0.0001662229821	0.1691143132
10.34375	1.305590554e-08	0.000159846828	0.3275428495	1.305590535e-08	0.000159769243	0.1666632461
10.359375	1.231465642e-08	0.0001536229185	0.3208418743	1.231465625e-08	0.0001535510795	0.1642316647
10.375	1.161435791e-08	0.0001476270191	0.3140612624	1.161435776e-08	0.0001475605138	0.161819756
10.390625	1.095281409e-08	0.000141851369	0.3072281345	1.095281395e-08	0.0001417898138	0.1594276989
10.40625	1.032794299e-08	0.0001362884481	0.3003690664	1.032794287e-08	0.000136231486	0.1570556634
10.421875	9.737770905e-09	0.0001309309707	0.2935094363	9.737770798e-09	0.0001308782695	0.1547038116
10.4375	9.180426935e-09	0.0001257718787	0.2866728932	9.18042684e-09	0.0001257231294	0.1523722971
10.453125	8.654137847e-09	0.0001208043353	0.2798809649	8.654137763e-09	0.0001207592507	0.1500612653
10.46875	8.157223147e-09	0.0001160217193	0.2731528098	8.157223071e-09	0.0001159800322	0.1477708535
10.484375	7.6880904e-09	0.0001114176186	0.2665051015	7.688090333e-09	0.0001113790806	0.1455011908
10.5	7.245230782e-09	0.0001069858244	0.2599520277	7.245230723e-09	0.0001069502049	0.1432523985
10.515625	6.827214841e-09	0.0001027203258	0.2535053782	6.827214788e-09	0.0001026874104	0.1410245898
10.53125	6.432688466e-09	9.86153039e-05	0.2471746977	6.432688418e-09	9.858489334e-05	0.1388178701
10.546875	6.060369054e-09	9.466512637e-05	0.2409674808	6.060369012e-09	9.463703569e-05	0.1366323369
10.5625	5.709041866e-09	9.086434224e-05	0.2348893877	5.709041828e-09	9.083839966e-05	0.1344680802
10.578125	5.377556557e-09	8.720767656e-05	0.2289444686	5.377556524e-09	8.718372262e-05	0.1323251824
10.59375	5.064823882e-09	8.369002545e-05	0.2231353814	5.064823852e-09	8.366791214e-05	0.1302037182
10.609375	4.769812557e-09	8.030645103e-05	0.2174635987	4.769812531e-09	8.028604102e-05	0.1281037549
10.625	4.491546283e-09	7.705217668e-05	0.2119295967	4.491546259e-09	7.703334254e-05	0.1260253528
10.640625	4.229100911e-09	7.392258228e-05	0.2065330255	4.229100891e-09	7.390520581e-05	0.1239685645
10.65625	3.981601753e-09	7.091319962e-05	0.2012728591	3.981601735e-09	7.089717122e-05	0.1219334357
10.671875	3.74822102e-09	6.801970793e-05	0.1961475256	3.748221003e-09	6.800492599e-05	0.1199200051
10.6875	3.528175391e-09	6.523792951e-05	0.1911550196	3.528175376e-09	6.522429982e-05	0.1179283043
10.703125	3.320723706e-09	6.256382548e-05	0.1862929971	3.320723693e-09	6.255126075e-05	0.1159583583
10.71875	3.125164771e-09	5.999349163e-05	0.1815588566	3.12516476e-09	5.998191096e-05	0.114010185
10.734375	2.940835273e-09	5.752315435e-05	0.1769498052	2.940835263e-09	5.751248281e-05	0.1120837961
10.75	2.7671078e-09	5.514916675e-05	0.1724629153	2.767107791e-09	5.513933494e-05	0.1101791965
10.765625	2.603388963e-09	5.286800477e-05	0.1680951701	2.603388955e-09	5.285894843e-05	0.1082963847
10.78125	2.449117609e-09	5.06762635e-05	0.1638435009	2.449117602e-09	5.066792314e-05	0.106435353
10.796875	2.303763128e-09	4.857065349e-05	0.159704818	2.303763122e-09	4.856297404e-05	0.1045960875
10.8125	2.166823842e-09	4.654799725e-05	0.1556760351	2.166823837e-09	4.654092775e-05	0.1027785681
10.828125	2.037825482e-09	4.460522577e-05	0.1517540886	2.037825477e-09	4.459871908e-05	0.1009827688
10.84375	1.916319733e-09	4.27393752e-05	0.1479359534	1.916319728e-09	4.273338772e-05	0.09920865784
10.859375	1.801882862e-09	4.094758358e-05	0.1442186544	1.801882858e-09	4.094207498e-05	0.09745619758
10.875	1.694114414e-09	3.922708765e-05	0.1405992761	1.694114411e-09	3.922202063e-05	0.09572534483
10.890625	1.592635971e-09	3.757521975e-05	0.1370749692	1.592635968e-09	3.757055986e-05	0.09401605086
10.90625	1.497089976e-09	3.598940485e-05	0.1336429555	1.497089974e-09	3.598512024e-05	0.09232826157
10.921875	1.407138625e-09	3.446715763e-05	0.1303005315	1.407138623e-09	3.446321885e-05	0.09066191757
10.9375	1.322462803e-09	3.300607958e-05	0.1270450701	1.322462801e-09	3.300245946e-05	0.08901695433
10.953125	1.242761085e-09	3.160385632e-05	0.1238740221	1.242761083e-09	3.160052973e-05	0.08739330227
10.96875	1.167748787e-09	3.025825484e-05	0.1207849163	1.167748786e-09	3.025519859e-05	0.08579088687
10.984375	1.097157063e-09	2.896712094e-05	0.1177753592	1.097157061e-09	2.896431363e-05	0.08420962885
11	1.030732049e-09	2.772837668e-05	0.1148430342	1.030732048e-09	2.772579855e-05	0.08264944422
11.015625	9.682340594e-10	2.654001791e-05	0.1119857	9.682340583e-10	2.653765072e-05	0.08111024443
11.03125	9.094368126e-10	2.540011188e-05	0.1092011896	9.094368117e-10	2.539793881e-05	0.07959193649
11.046875	8.541267083e-10	2.430679492e-05	0.106487408	8.541267075e-10	2.430480045e-05	0.07809442307
11.0625	8.021021366e-10	2.325827018e-05	0.1038423307	8.021021358e-10	2.325644e-05	0.07661760265
11.078125	7.531728254e-10	2.225280543e-05	0.1012640012	7.531728247e-10	2.225112633e-05	0.0751613696
11.09375	7.071592218e-10	2.128873093e-05	0.09875052908	7.071592212e-10	2.128719076e-05	0.07372561433
11.109375	6.638919064e-10	2.036443738e-05	0.096300088	6.638919059e-10	2.036302493e-05	0.07231022341
11.125	6.232110382e-10	1.947837391e-05	0.09391091318	6.232110377e-10	1.947707884e-05	0.07091507965
11.140625	5.849658289e-10	1.862904612e-05	0.09158129941	5.849658285e-10	1.862785892e-05	0.06954006226
11.15625	5.490140456e-10	1.781501421e-05	0.08930959884	5.490140452e-10	1.78139261e-05	0.06818504693
11.171875	5.152215392e-10	1.70348911e-05	0.08709421886	5.152215389e-10	1.703389402e-05	0.06684990597
11.1875	4.834617987e-10	1.628734075e-05	0.08493362002	4.834617984e-10	1.628642726e-05	0.06553450842
11.203125	4.536155288e-10	1.557107633e-05	0.082826314	4.536155285e-10	1.557023959e-05	0.06423872018
11.21875	4.255702501e-10	1.488485861e-05	0.08077086167	4.255702499e-10	1.488409233e-05	0.06296240408
11.234375	3.992199213e-10	1.422749432e-05	0.07876587114	3.992199211e-10	1.422679271e-05	0.06170542003
11.25	3.744645809e-10	1.35978346e-05	0.07680999593	3.744645807e-10	1.359719232e-05	0.06046762514
11.265625	3.512100085e-10	1.299477344e-05	0.07490193323	3.512100084e-10	1.29941856e-05	0.05924887379
11.28125	3.29367405e-10	1.241724623e-05	0.07304042216	3.293674049e-10	1.241670832e-05	0.05804901777
11.296875	3.08853089e-10	1.186422833e-05	0.0712242421	3.088530889e-10	1.18637362e-05	0.05686790641
11.3125	2.895882103e-10	1.133473366e-05	0.06945221117	2.895882102e-10	1.133428351e-05	0.05570538663
11.328125	2.71498479e-10	1.082781339e-05	0.06772318468	2.714984789e-10	1.082740173e-05	0.0545613031
11.34375	2.54513909e-10	1.034255463e-05	0.06603605368	2.545139089e-10	1.034217823e-05	0.05343549832
11.359375	2.385685757e-10	9.878079154e-06	0.06438974359	2.385685756e-10	9.877735069e-06	0.05232781274
11.375	2.236003867e-10	9.433542189e-06	0.06278321283	2.236003867e-10	9.433227707e-06	0.05123808485
11.390625	2.095508655e-10	9.008131248e-06	0.06121545159	2.095508654e-10	9.007843879e-06	0.05016615129
11.40625	1.963649464e-10	8.601064971e-06	0.05968548059	1.963649464e-10	8.60080243e-06	0.04911184695
11.421875	1.839907814e-10	8.211592025e-06	0.05819234991	1.839907813e-10	8.211352215e-06	0.04807500508
11.4375	1.723795568e-10	7.838990032e-06	0.05673513788	1.723795568e-10	7.838771029e-06	0.04705545738
11.453125	1.614853211e-10	7.482564537e-06	0.05531295003	1.614853211e-10	7.482364575e-06	0.04605303408
11.46875	1.512648213e-10	7.141647997e-06	0.05392491805	1.512648213e-10	7.141465458e-06	0.04506756408
11.484375	1.416773488e-10	6.815598822e-06	0.05257019883	1.416773488e-10	6.81543222e-06	0.04409887501
11.5	1.326845939e-10	6.503800429e-06	0.05124797353	1.326845939e-10	6.503648404e-06	0.04314679333
11.515625	1.242505079e-10	6.20566034e-06	0.04995744669	1.242505079e-10	6.205521644e-06	0.04221114443
11.53125	1.163411738e-10	5.920609303e-06	0.04869784536	1.163411738e-10	5.920482791e-06	0.04129175271
11.546875	1.089246831e-10	5.648100443e-06	0.04746841833	1.089246831e-10	5.647985069e-06	0.04038844169
11.5625	1.0197102e-10	5.387608446e-06	0.04626843531	1.0197102e-10	5.387503251e-06	0.03950103406
11.578125	9.545195268e-11	5.138628766e-06	0.04509718621	9.545195267e-11	5.13853287e-06	0.03862935182
11.59375	8.934092934e-11	4.900676855e-06	0.04395398043	8.934092933e-11	4.900589454e-06	0.0377732163
11.609375	8.361298133e-11	4.673287429e-06	0.04283814616	8.361298132e-11	4.673207787e-06	0.0369324483
11.625	7.824463105e-11	4.456013752e-06	0.04174902976	7.824463104e-11	4.455941194e-06	0.03610686814
11.640625	7.321380525e-11	4.248426942e-06	0.04068599512	7.321380524e-11	4.248360851e-06	0.03529629575
11.65625	6.849975321e-11	4.050115309e-06	0.03964842306	6.84997532e-11	4.050055121e-06	0.03450055076
11.671875	6.408296956e-11	3.860683709e-06	0.03863571076	6.408296956e-11	3.860628907e-06	0.03371945253
11.6875	5.994512146e-11	3.679752922e-06	0.03764727123	5.994512146e-11	3.679703034e-06	0.03295282029
11.703125	5.606897991e-11	3.506959051e-06	0.03668253277	5.606897991e-11	3.506913646e-06	0.03220047317
11.71875	5.243835502e-11	3.341952946e-06	0.03574093848	5.243835502e-11	3.341911629e-06	0.03146223029
11.734375	4.903803489e-11	3.184399639e-06	0.03482194576	4.903803489e-11	3.18436205e-06	0.0307379108
11.75	4.585372808e-11	3.033977811e-06	0.03392502587	4.585372808e-11	3.03394362e-06	0.030027334
11.765625	4.287200929e-11	2.890379264e-06	0.03304966348	4.287200929e-11	2.89034817e-06	0.02933031938
11.78125	4.008026821e-11	2.753308424e-06	0.03219535624	4.008026821e-11	2.753280152e-06	0.02864668667
11.796875	3.746666127e-11	2.622481854e-06	0.03136161439	3.746666127e-11	2.622456154e-06	0.02797625591
11.8125	3.502006619e-11	2.497627787e-06	0.03054796035	3.502006619e-11	2.497604429e-06	0.02731884755
11.828125	3.273003917e-11	2.378485674e-06	0.02975392834	3.273003917e-11	2.378464449e-06	0.02667428245
11.84375	3.058677449e-11	2.264805751e-06	0.02897906407	3.058677449e-11	2.264786467e-06	0.026042382
11.859375	2.858106653e-11	2.156348616e-06	0.02822292433	2.858106653e-11	2.1563311e-06	0.02542296812
11.875	2.670427392e-11	2.052884831e-06	0.02748507668	2.670427392e-11	2.052868924e-06	0.02481586336
11.890625	2.494828583e-11	1.954194526e-06	0.02676509916	2.494828583e-11	1.954180083e-06	0.02422089092
11.90625	2.330549015e-11	1.860067029e-06	0.02606257992	2.330549015e-11	1.860053918e-06	0.02363787474
11.921875	2.176874364e-11	1.770300499e-06	0.02537711701	2.176874364e-11	1.770288599e-06	0.02306663952
11.9375	2.033134369e-11	1.684701582e-06	0.02470831801	2.033134369e-11	1.684690783e-06	0.02250701076
11.953125	1.898700183e-11	1.603085072e-06	0.0240557998	1.898700183e-11	1.603075275e-06	0.02195881486
11.96875	1.772981874e-11	1.52527359e-06	0.02341918832	1.772981874e-11	1.525264703e-06	0.0214218791
11.984375	1.655426077e-11	1.45109727e-06	0.02279811824	1.655426077e-11	1.451089211e-06	0.02089603174
12	1.545513781e-11	1.38039346e-06	0.0221922328	1.545513781e-11	1.380386153e-06	0.02038110202
12.015625	1.442758244e-11	1.313006436e-06	0.02160118352	1.442758244e-11	1.312999812e-06	0.01987692024
12.03125	1.346703039e-11	1.248787117e-06	0.02102462999	1.346703039e-11	1.248781114e-06	0.01938331777
12.046875	1.256920208e-11	1.187592805e-06	0.02046223966	1.256920208e-11	1.187587365e-06	0.0189001271
12.0625	1.173008529e-11	1.129286922e-06	0.0199136876	1.173008529e-11	1.129281993e-06	0.01842718187
12.078125	1.094591885e-11	1.073738764e-06	0.01937865634	1.094591885e-11	1.0737343e-06	0.01796431692
12.09375	1.02131773e-11	1.020823263e-06	0.01885683564	1.02131773e-11	1.02081922e-06	0.0175113683
12.109375	9.528556441e-12	9.704207559e-07	0.01834792228	9.52855644e-12	9.704170951e-07	0.01706817335
12.125	8.888959819e-12	9.224167645e-07	0.01785161996	8.888959818e-12	9.224134505e-07	0.01663457066
12.140625	8.291485925e-12	8.767017834e-07	0.01736763902	8.291485925e-12	8.76698784e-07	0.01621040016
12.15625	7.733416225e-12	8.331710753e-07	0.01689569635	7.733416225e-12	8.331683612e-07	0.01579550313
12.171875	7.212203879e-12	7.917244746e-07	0.01643551517	7.212203879e-12	7.917220191e-07	0.01538972219
12.1875	6.725463149e-12	7.522661985e-07	0.0159868249	6.725463149e-12	7.522639773e-07	0.01499290141
12.203125	6.270959444e-12	7.147046656e-07	0.015549361	6.270959444e-12	7.147026569e-07	0.01460488624
12.21875	5.846599957e-12	6.789523213e-07	0.01512286481	5.846599957e-12	6.789505051e-07	0.01422552359
12.234375	5.450424879e-12	6.449254702e-07	0.01470708342	5.450424879e-12	6.449238283e-07	0.01385466185
12.25	5.080599134e-12	6.125441146e-07	0.01430176952	5.080599134e-12	6.125426306e-07	0.01349215087
12.265625	4.735404621e-12	5.817318e-07	0.01390668126	4.735404621e-12	5.81730459e-07	0.01313784204
12.28125	4.413232924e-12	5.52415466e-07	0.01352158213	4.413232923e-12	5.524142545e-07	0.01279158825
12.296875	4.112578468e-12	5.245253038e-07	0.01314624084	4.112578468e-12	5.245242095e-07	0.01245324394
12.3125	3.832032091e-12	4.979946183e-07	0.01278043116	3.832032091e-12	4.9799363e-07	0.0121226651
12.328125	3.570275004e-12	4.727596968e-07	0.01242393184	3.570275004e-12	4.727588045e-07	0.01179970931
12.34375	3.326073127e-12	4.487596823e-07	0.01207652647	3.326073127e-12	4.487588767e-07	0.0114842357
12.359375	3.098271765e-12	4.259364516e-07	0.01173800338	3.098271765e-12	4.259357246e-07	0.01117610504
12.375	2.885790617e-12	4.042344993e-07	0.01140815553	2.885790617e-12	4.042338432e-07	0.01087517968
12.390625	2.687619086e-12	3.836008251e-07	0.01108678038	2.687619086e-12	3.836002332e-07	0.01058132358
12.40625	2.502811881e-12	3.639848267e-07	0.01077367984	2.502811881e-12	3.639842928e-07	0.01029440235
12.421875	2.330484888e-12	3.453381968e-07	0.0104686601	2.330484888e-12	3.453377153e-07	0.01001428322
12.4375	2.169811296e-12	3.276148236e-07	0.0101715316	2.169811296e-12	3.276143894e-07	0.009740835056
12.453125	2.020017967e-12	3.107706964e-07	0.009882108889	2.020017967e-12	3.10770305e-07	0.009473928386
12.46875	1.880382023e-12	2.947638143e-07	0.009600210548	1.880382023e-12	2.947634615e-07	0.009213435379
12.484375	1.750227649e-12	2.795540988e-07	0.00932565911	1.750227649e-12	2.795537809e-07	0.008959229861
12.5	1.628923097e-12	2.651033101e-07	0.009058280961	1.628923097e-12	2.651030237e-07	0.008711187319
12.515625	1.515877875e-12	2.513749667e-07	0.008797906259	1.515877875e-12	2.513747087e-07	0.008469184899
12.53125	1.410540104e-12	2.383342686e-07	0.008544368855	1.410540104e-12	2.383340363e-07	0.00823310141
12.546875	1.312394054e-12	2.259480233e-07	0.008297506208	1.312394054e-12	2.259478141e-07	0.008002817323
12.5625	1.220957821e-12	2.141845748e-07	0.008057159311	1.220957821e-12	2.141843865e-07	0.007778214772
12.578125	1.135781157e-12	2.030137363e-07	0.007823172612	1.135781157e-12	2.030135668e-07	0.007559177552
12.59375	1.056443436e-12	1.924067249e-07	0.007595393944	1.056443436e-12	1.924065724e-07	0.007345591119
12.609375	9.825517425e-13	1.823360992e-07	0.007373674449	9.825517425e-13	1.82335962e-07	0.007137342582
12.625	9.137390855e-13	1.727757e-07	0.007157868509	9.137390855e-13	1.727755765e-07	0.006934320709
12.640625	8.496627247e-13	1.637005928e-07	0.006947833681	8.496627247e-13	1.637004817e-07	0.006736415911
12.65625	7.900025998e-13	1.550870132e-07	0.006743430625	7.900025998e-13	1.550869134e-07	0.00654352025
12.671875	7.344598613e-13	1.469123147e-07	0.006544523041	7.344598613e-13	1.469122249e-07	0.006355527422
12.6875	6.827554935e-13	1.39154918e-07	0.006350977609	6.827554935e-13	1.391548373e-07	0.00617233276
12.703125	6.346290255e-13	1.317942634e-07	0.006162663919	6.346290255e-13	1.317941909e-07	0.005993833222
12.71875	5.898373235e-13	1.248107645e-07	0.005979454421	5.898373235e-13	1.248106994e-07	0.005819927385
12.734375	5.481534605e-13	1.181857646e-07	0.005801224356	5.481534605e-13	1.181857061e-07	0.005650515439
12.75	5.093656582e-13	1.119014937e-07	0.005627851704	5.093656582e-13	1.119014411e-07	0.005485499177
12.765625	4.732762957e-13	1.05941029e-07	0.005459217127	4.732762957e-13	1.059409819e-07	0.005324781986
12.78125	4.397009825e-13	1.002882561e-07	0.005295203914	4.397009825e-13	1.002882138e-07	0.005168268837
12.796875	4.084676904e-13	9.492783166e-08	0.005135697924	4.084676904e-13	9.492779365e-08	0.005015866279
12.8125	3.794159417e-13	8.984514855e-08	0.004980587539	3.794159417e-13	8.984511444e-08	0.004867482423
12.828125	3.523960484e-13	8.502630186e-08	0.004829763608	3.523960484e-13	8.502627126e-08	0.004723026936
12.84375	3.272684021e-13	8.045805658e-08	0.004683119398	3.272684021e-13	8.045802913e-08	0.004582411027
12.859375	3.039028081e-13	7.612781677e-08	0.004540550547	3.039028081e-13	7.612779215e-08	0.004445547436
12.875	2.821778634e-13	7.202359594e-08	0.004401955012	2.821778634e-13	7.202357386e-08	0.004312350423
12.890625	2.619803749e-13	6.813398885e-08	0.004267233026	2.619803749e-13	6.813396906e-08	0.004182735754
12.90625	2.432048147e-13	6.444814451e-08	0.00413628705	2.432048147e-13	6.444812677e-08	0.004056620691
12.921875	2.257528117e-13	6.095574033e-08	0.004009021727	2.257528117e-13	6.095572443e-08	0.003933923974
12.9375	2.095326755e-13	5.764695751e-08	0.003885343839	2.095326755e-13	5.764694326e-08	0.003814565812
12.953125	1.944589514e-13	5.451245742e-08	0.003765162265	1.944589514e-13	5.451244466e-08	0.00369846787
12.96875	1.804520047e-13	5.154335914e-08	0.003648387936	1.804520047e-13	5.154334771e-08	0.003585553249
12.984375	1.674376319e-13	4.873121789e-08	0.003534933797	1.674376319e-13	4.873120766e-08	0.003475746479
13	1.553466978e-13	4.606800454e-08	0.003424714762	1.553466978e-13	4.606799538e-08	0.003368973499
13.015625	1.441147952e-13	4.354608592e-08	0.003317647678	1.441147952e-13	4.354607773e-08	0.003265161647
13.03125	1.336819286e-13	4.115820614e-08	0.003213651286	1.336819286e-13	4.115819881e-08	0.00316423964
13.046875	1.239922173e-13	3.889746866e-08	0.003112646179	1.239922173e-13	3.889746209e-08	0.003066137562
13.0625	1.149936187e-13	3.67573192e-08	0.003014554769	1.149936187e-13	3.675731332e-08	0.002970786848
13.078125	1.066376696e-13	3.473152945e-08	0.002919301248	1.066376696e-13	3.47315242e-08	0.00287812027
13.09375	9.887924482e-14	3.281418149e-08	0.002826811553	9.887924482e-14	3.28141768e-08	0.002788071919
13.109375	9.167633151e-14	3.099965295e-08	0.002737013328	9.167633151e-14	3.099964875e-08	0.002700577188
13.125	8.498981859e-14	2.928260279e-08	0.002649835893	8.498981859e-14	2.928259903e-08	0.00261557276
13.140625	7.878330004e-14	2.76579578e-08	0.00256521021	7.878330004e-14	2.765795444e-08	0.002532996591
13.15625	7.302289133e-14	2.612089969e-08	0.002483068846	7.302289133e-14	2.612089669e-08	0.002452787889
13.171875	6.767705804e-14	2.466685277e-08	0.002403345944	6.767705804e-14	2.46668501e-08	0.002374887106
13.1875	6.271645588e-14	2.329147222e-08	0.00232597719	6.271645588e-14	2.329146983e-08	0.002299235914
13.203125	5.81137814e-14	2.199063286e-08	0.002250899779	5.81137814e-14	2.199063073e-08	0.002225777192
13.21875	5.384363266e-14	2.07604185e-08	0.00217805239	5.384363266e-14	2.076041659e-08	0.002154455012
13.234375	4.988237927e-14	1.959711172e-08	0.002107375147	4.988237927e-14	1.959711002e-08	0.002085214615
13.25	4.620804108e-14	1.849718421e-08	0.0020388096	4.620804108e-14	1.849718269e-08	0.002018002403
13.265625	4.280017505e-14	1.745728746e-08	0.001972298685	4.280017505e-14	1.74572861e-08	0.001952765918
13.28125	3.963976974e-14	1.647424397e-08	0.001907786704	3.963976974e-14	1.647424277e-08	0.001889453823
13.296875	3.670914682e-14	1.554503886e-08	0.001845219293	3.670914682e-14	1.554503778e-08	0.001828015892
13.3125	3.399186935e-14	1.46668118e-08	0.001784543393	3.399186935e-14	1.466681084e-08	0.001768402989
13.328125	3.147265613e-14	1.383684942e-08	0.001725707226	3.147265613e-14	1.383684857e-08	0.001710567049
13.34375	2.913730195e-14	1.305257806e-08	0.001668660267	2.913730195e-14	1.305257729e-08	0.001654461068
13.359375	2.697260315e-14	1.231155676e-08	0.001613353218	2.697260315e-14	1.231155608e-08	0.001600039083
13.375	2.496628826e-14	1.161147076e-08	0.001559737982	2.496628826e-14	1.161147015e-08	0.001547256153
13.390625	2.310695339e-14	1.095012514e-08	0.001507767639	2.310695339e-14	1.09501246e-08	0.001496068348
13.40625	2.138400199e-14	1.032543889e-08	0.00145739642	2.138400199e-14	1.032543841e-08	0.001446432727
13.421875	1.978758866e-14	9.735439168e-09	0.001408579683	1.978758866e-14	9.735438739e-09	0.001398307326
13.4375	1.830856691e-14	9.178255909e-09	0.001361273889	1.830856691e-14	9.178255527e-09	0.00135165114
13.453125	1.693844035e-14	8.652116652e-09	0.001315436579	1.693844035e-14	8.652116312e-09	0.001306424108
13.46875	1.566931735e-14	8.155341625e-09	0.001271026353	1.566931735e-14	8.155341323e-09	0.001262587095
13.484375	1.449386873e-14	7.686339072e-09	0.001228002842	1.449386873e-14	7.686338803e-09	0.001220101875
13.5	1.340528836e-14	7.243600797e-09	0.001186326691	1.340528836e-14	7.243600558e-09	0.001178931121
13.515625	1.239725651e-14	6.82569794e-09	0.001145959536	1.239725651e-14	6.825697727e-09	0.001139038381
13.53125	1.146390567e-14	6.43127694e-09	0.00110686398	1.146390567e-14	6.431276751e-09	0.001100388071
13.546875	1.059978876e-14	6.059055712e-09	0.001069003577	1.059978876e-14	6.059055544e-09	0.001062945452
13.5625	9.79984951e-15	5.707819998e-09	0.001032342806	9.79984951e-15	5.707819848e-09	0.001026676619
13.578125	9.05939493e-15	5.376419902e-09	0.0009968470534	9.05939493e-15	5.376419769e-09	0.0009915484826
13.59375	8.374069637e-15	5.0637666e-09	0.0009624825938	8.374069637e-15	5.063766482e-09	0.0009575287577
13.609375	7.739831989e-15	4.768829201e-09	0.0009292165691	7.739831989e-15	4.768829096e-09	0.0009245859451
13.625	7.152931869e-15	4.490631774e-09	0.00089701697	7.152931869e-15	4.49063168e-09	0.0008926893178
13.640625	6.609890016e-15	4.228250511e-09	0.0008658526169	6.609890016e-15	4.228250429e-09	0.0008618089064
13.65625	6.107478791e-15	3.980811046e-09	0.0008356931417	6.107478791e-15	3.980810972e-09	0.0008319154841
13.671875	5.642704292e-15	3.747485885e-09	0.0008065089694	5.642704292e-15	3.74748582e-09	0.0008029805526
13.6875	5.212789708e-15	3.527491991e-09	0.0007782713004	5.212789708e-15	3.527491933e-09	0.0007749763273
13.703125	4.815159843e-15	3.320088461e-09	0.0007509520932	4.815159843e-15	3.32008841e-09	0.0007478757236
13.71875	4.447426723e-15	3.124574346e-09	0.000724524047	4.447426723e-15	3.124574301e-09	0.0007216523426
13.734375	4.107376214e-15	2.940286559e-09	0.0006989605851	4.107376214e-15	2.940286519e-09	0.0006962804572
13.75	3.792955572e-15	2.7665979e-09	0.000674235838	3.792955572e-15	2.766597864e-09	0.0006717349987
13.765625	3.502261882e-15	2.602915177e-09	0.0006503246278	3.502261882e-15	2.602915145e-09	0.0006479915432
13.78125	3.233531295e-15	2.448677422e-09	0.0006272024517	3.233531295e-15	2.448677394e-09	0.000625026298
13.796875	2.985129038e-15	2.303354197e-09	0.0006048454669	2.985129038e-15	2.303354173e-09	0.0006028160886
13.8125	2.755540124e-15	2.166443986e-09	0.0005832304747	2.755540124e-15	2.166443964e-09	0.0005813383457
13.828125	2.543360716e-15	2.037472666e-09	0.0005623349061	2.543360716e-15	2.037472647e-09	0.0005605710923
13.84375	2.347290106e-15	1.915992065e-09	0.0005421368067	2.347290106e-15	1.915992048e-09	0.0005404929311
13.859375	2.166123264e-15	1.80157858e-09	0.0005226148221	2.166123264e-15	1.801578565e-09	0.0005210830319
13.875	1.998743916e-15	1.693831876e-09	0.0005037481844	1.998743916e-15	1.693831862e-09	0.0005023211193
13.890625	1.844118108e-15	1.592373648e-09	0.0004855166973	1.844118108e-15	1.592373636e-09	0.0004841874605
13.90625	1.701288238e-15	1.496846446e-09	0.0004679007235	1.701288238e-15	1.496846436e-09	0.0004666628537
13.921875	1.569367504e-15	1.406912564e-09	0.0004508811705	1.569367504e-15	1.406912554e-09	0.0004497286156
13.9375	1.447534761e-15	1.322252977e-09	0.0004344394779	1.447534761e-15	1.322252969e-09	0.0004333665706
13.953125	1.335029729e-15	1.242566348e-09	0.0004185576046	1.335029729e-15	1.242566341e-09	0.0004175590386
13.96875	1.23114856e-15	1.167568072e-09	0.0004032180159	1.23114856e-15	1.167568065e-09	0.0004022888244
13.984375	1.135239714e-15	1.096989375e-09	0.0003884036714	1.135239714e-15	1.096989369e-09	0.0003875392062
14	1.046700132e-15	1.030576466e-09	0.0003740980129	1.046700132e-15	1.030576461e-09	0.0003732939247
14.015625	9.64971688e-16	9.680897208e-10	0.0003602849523	9.64971688e-16	9.680897163e-10	0.0003595371727
14.03125	8.895378938e-16	9.093029191e-10	0.0003469488604	8.895378938e-16	9.093029151e-10	0.0003462535842
14.046875	8.199208397e-16	8.540025161e-10	0.000334074555	8.199208397e-16	8.540025126e-10	0.0003334282242
14.0625	7.556783597e-16	8.019869541e-10	0.0003216472902	7.556783597e-16	8.01986951e-10	0.0003210465784
14.078125	6.964014001e-16	7.530660095e-10	0.0003096527451	6.964014001e-16	7.530660068e-10	0.0003090945435
14.09375	6.417115777e-16	7.070601746e-10	0.0002980770134	6.417115777e-16	7.070601722e-10	0.0002975584169
14.109375	5.912589168e-16	6.63800072e-10	0.0002869065929	5.912589168e-16	6.638000699e-10	0.0002864248872
14.125	5.447197493e-16	6.231258998e-10	0.000276128375	5.447197493e-16	6.231258979e-10	0.0002756810248
14.140625	5.017947675e-16	5.848869062e-10	0.0002657296349	5.017947675e-16	5.848869045e-10	0.0002653142726
14.15625	4.622072195e-16	5.48940892e-10	0.0002556980216	4.622072195e-16	5.489408905e-10	0.0002553124366
14.171875	4.257012352e-16	5.151537399e-10	0.0002460215484	4.257012352e-16	5.151537386e-10	0.0002456636772
14.1875	3.92040275e-16	4.833989682e-10	0.0002366885834	3.92040275e-16	4.833989671e-10	0.0002363565002
14.203125	3.610056918e-16	4.535573089e-10	0.0002276878403	3.610056918e-16	4.535573079e-10	0.0002273797483
14.21875	3.323953981e-16	4.255163082e-10	0.0002190083695	3.323953981e-16	4.255163073e-10	0.0002187225923
14.234375	3.060226313e-16	3.991699481e-10	0.000210639549	3.060226313e-16	3.991699473e-10	0.0002103745232
14.25	2.817148086e-16	3.744182893e-10	0.0002025710761	2.817148086e-16	3.744182886e-10	0.0002023253439
14.265625	2.593124674e-16	3.51167132e-10	0.0001947929587	2.593124674e-16	3.511671314e-10	0.0001945651609
14.28125	2.386682823e-16	3.29327696e-10	0.0001872955072	2.386682823e-16	3.293276954e-10	0.0001870843769
14.296875	2.196461558e-16	3.088163175e-10	0.0001800693263	2.196461558e-16	3.08816317e-10	0.000179873683
14.3125	2.021203749e-16	2.895541629e-10	0.0001731053072	2.021203749e-16	2.895541625e-10	0.0001729240511
14.328125	1.85974831e-16	2.714669577e-10	0.0001663946199	1.85974831e-16	2.714669573e-10	0.0001662267265
14.34375	1.711022968e-16	2.544847299e-10	0.0001599287057	1.711022968e-16	2.544847295e-10	0.0001597732208
14.359375	1.574037573e-16	2.38541568e-10	0.0001536992694	1.574037573e-16	2.385415677e-10	0.0001535553048
14.375	1.447877902e-16	2.235753922e-10	0.000147698273	1.447877902e-16	2.23575392e-10	0.0001475650016
14.390625	1.331699921e-16	2.095277373e-10	0.0001419179276	1.331699921e-16	2.09527737e-10	0.0001417945798
14.40625	1.224724475e-16	1.963435482e-10	0.0001363506874	1.224724475e-16	1.96343548e-10	0.000136236547
14.421875	1.126232379e-16	1.839709867e-10	0.0001309892423	1.126232379e-16	1.839709865e-10	0.0001308836432
14.4375	1.035559866e-16	1.723612485e-10	0.0001258265121	1.035559866e-16	1.723612483e-10	0.0001257288345
14.453125	9.520943782e-17	1.614683905e-10	0.0001208556393	9.520943782e-17	1.614683904e-10	0.0001207653071
14.46875	8.752706792e-17	1.512491676e-10	0.0001160699835	8.752706792e-17	1.512491675e-10	0.0001159864609
14.484375	8.045672466e-17	1.416628787e-10	0.0001114631146	8.045672466e-17	1.416628786e-10	0.0001113859039
14.5	7.395029423e-17	1.326712207e-10	0.0001070288079	7.395029423e-17	1.326712206e-10	0.0001069574461
14.515625	6.796339307e-17	1.242381516e-10	0.000102761037	6.796339307e-17	1.242381516e-10	0.0001026950944
14.53125	6.24550828e-17	1.163297602e-10	9.865396926e-05	6.24550828e-17	1.163297601e-10	9.859304637e-05
14.546875	5.738760668e-17	1.089141433e-10	9.470195956e-05	5.738760668e-17	1.089141432e-10	9.464568555e-05
14.5625	5.272614587e-17	1.019612905e-10	9.089954521e-05	5.272614587e-17	1.019612904e-10	9.084757571e-05
14.578125	4.84385941e-17	9.544297452e-11	8.724144057e-05	4.84385941e-17	9.544297448e-11	8.719345591e-05
14.59375	4.449534938e-17	8.933264812e-11	8.3722532e-05	4.449534938e-17	8.933264808e-11	8.367823548e-05
14.609375	4.086912145e-17	8.360534671e-11	8.033787278e-05	4.086912145e-17	8.360534667e-11	8.029698909e-05
14.625	3.75347538e-17	7.823759652e-11	7.708267827e-05	3.75347538e-17	7.823759649e-11	7.704495201e-05
14.640625	3.446905923e-17	7.320732787e-11	7.395232114e-05	3.446905923e-17	7.320732784e-11	7.391751542e-05
14.65625	3.165066782e-17	6.849379335e-11	7.094232677e-05	3.165066782e-17	6.849379332e-11	7.09102219e-05
14.671875	2.905988655e-17	6.407749068e-11	6.804836866e-05	2.905988655e-17	6.407749066e-11	6.801876098e-05
14.6875	2.667856957e-17	5.99400899e-11	6.52662641e-05	2.667856957e-17	5.994008988e-11	6.523896483e-05
14.703125	2.448999828e-17	5.606436469e-11	6.259196985e-05	2.448999828e-17	5.606436468e-11	6.256680402e-05
14.71875	2.247877075e-17	5.243412768e-11	6.002157795e-05	2.247877075e-17	5.243412766e-11	5.999838348e-05
14.734375	2.063069937e-17	4.903416931e-11	5.755131169e-05	2.063069937e-17	4.903416929e-11	5.752993842e-05
14.75	1.893271651e-17	4.585020032e-11	5.517752163e-05	1.893271651e-17	4.585020031e-11	5.515783049e-05
14.765625	1.73727873e-17	4.286879748e-11	5.289668174e-05	1.73727873e-17	4.286879747e-11	5.287854396e-05
14.78125	1.593982913e-17	4.00773524e-11	5.070538563e-05	1.593982913e-17	4.007735239e-11	5.068868201e-05
14.796875	1.462363739e-17	3.746402331e-11	4.860034296e-05	1.462363739e-17	3.746402331e-11	4.858496316e-05
14.8125	1.341481682e-17	3.501768966e-11	4.657837581e-05	1.341481682e-17	3.501768965e-11	4.656421775e-05
14.828125	1.230471822e-17	3.272790923e-11	4.463641528e-05	1.230471822e-17	3.272790922e-11	4.46233845e-05
14.84375	1.128538002e-17	3.058487784e-11	4.277149809e-05	1.128538002e-17	3.058487783e-11	4.275950723e-05
14.859375	1.034947433e-17	2.85793913e-11	4.098076331e-05	1.034947433e-17	2.85793913e-11	4.096973158e-05
14.875	9.490257235e-18	2.670280963e-11	3.926144922e-05	9.490257235e-18	2.670280963e-11	3.925130192e-05
14.890625	8.701522866e-18	2.49470233e-11	3.761089015e-05	8.701522866e-18	2.49470233e-11	3.760155823e-05
14.90625	7.977561047e-18	2.330442147e-11	3.602651351e-05	7.977561047e-18	2.330442147e-11	3.601793317e-05
14.921875	7.313118247e-18	2.17678621e-11	3.45058369e-05	7.313118247e-18	2.17678621e-11	3.449794917e-05
14.9375	6.703361545e-18	2.033064376e-11	3.304646517e-05	6.703361545e-18	2.033064376e-11	3.303921559e-05
14.953125	6.14384539e-18	1.898647912e-11	3.164608778e-05	6.14384539e-18	1.898647911e-11	3.163942604e-05
14.96875	5.630481005e-18	1.772946997e-11	3.030247602e-05	5.630481005e-18	1.772946997e-11	3.029635568e-05
14.984375	5.159508393e-18	1.655408377e-11	2.901348046e-05	5.159508393e-18	1.655408376e-11	2.900785863e-05
15	4.727470682e-18	1.545513146e-11	2.777702839e-05	4.727470682e-18	1.545513146e-11	2.777186549e-05
15.015625	4.331189858e-18	1.442774674e-11	2.659112139e-05	4.331189858e-18	1.442774673e-11	2.65863809e-05
15.03125	3.967743055e-18	1.346736638e-11	2.545383294e-05	3.967743055e-18	1.346736638e-11	2.544948116e-05
15.046875	3.634441204e-18	1.25697119e-11	2.436330608e-05	3.634441204e-18	1.25697119e-11	2.435931193e-05
15.0625	3.328812688e-18	1.173077217e-11	2.331775119e-05	3.328812688e-18	1.173077217e-11	2.3314086e-05
15.078125	3.048588628e-18	1.094678714e-11	2.23154438e-05	3.048588628e-18	1.094678714e-11	2.231208115e-05
15.09375	2.791684079e-18	1.021423247e-11	2.135472248e-05	2.791684079e-18	1.021423246e-11	2.1351638e-05
15.109375	2.556180666e-18	9.529805151e-12	2.04339868e-05	2.556180666e-18	9.52980515e-12	2.043115804e-05
15.125	2.340316808e-18	8.890409938e-12	1.955169532e-05	2.340316808e-18	8.890409937e-12	1.954910158e-05
15.140625	2.142475687e-18	8.293146578e-12	1.870636367e-05	2.142475687e-18	8.293146578e-12	1.87039859e-05
15.15625	1.961169918e-18	7.735297848e-12	1.78965627e-05	1.961169918e-18	7.735297847e-12	1.789438334e-05
15.171875	1.795033863e-18	7.21431828e-12	1.712091665e-05	1.795033863e-18	7.21431828e-12	1.711891953e-05
15.1875	1.642814548e-18	6.727823581e-12	1.637810139e-05	1.642814548e-18	6.72782358e-12	1.637627163e-05
15.203125	1.503359446e-18	6.273580677e-12	1.566684277e-05	1.503359446e-18	6.273580677e-12	1.566516666e-05
15.21875	1.375611389e-18	5.84949837e-12	1.498591489e-05	1.375611389e-18	5.84949837e-12	1.498437984e-05
15.234375	1.258599908e-18	5.453618552e-12	1.433413861e-05	1.258599908e-18	5.453618552e-12	1.433273301e-05
15.25	1.151432913e-18	5.084107954e-12	1.371037992e-05	1.151432913e-18	5.084107954e-12	1.37090931e-05
15.265625	1.053292933e-18	4.739250401e-12	1.311354852e-05	1.053292933e-18	4.7392504e-12	1.311237066e-05
15.28125	9.634286007e-19	4.417439526e-12	1.25425963e-05	9.634286007e-19	4.417439526e-12	1.25415184e-05
15.296875	8.811506903e-19	4.117171945e-12	1.199651605e-05	8.811506903e-19	4.117171945e-12	1.199552979e-05
15.3125	8.058270748e-19	3.837040834e-12	1.147434e-05	8.058270748e-19	3.837040834e-12	1.147343776e-05
15.328125	7.368769441e-19	3.57572991e-12	1.097513861e-05	7.368769441e-19	3.57572991e-12	1.097431338e-05
15.34375	6.737683806e-19	3.332007775e-12	1.049801924e-05	6.737683806e-19	3.332007775e-12	1.049726459e-05
15.359375	6.160125989e-19	3.104722611e-12	1.0042125e-05	6.160125989e-19	3.104722611e-12	1.004143501e-05
15.375	5.631618204e-19	2.892797202e-12	9.606633512e-06	5.631618204e-19	2.892797202e-12	9.606002761e-06
15.390625	5.148051508e-19	2.695224264e-12	9.190755839e-06	5.148051508e-19	2.695224264e-12	9.190179333e-06
15.40625	4.705657154e-19	2.511062062e-12	8.793735348e-06	4.705657154e-19	2.511062062e-12	8.793208509e-06
15.421875	4.300982505e-19	2.339430305e-12	8.414846676e-06	4.300982505e-19	2.339430305e-12	8.414365302e-06
15.4375	3.930858192e-19	2.179506291e-12	8.053394715e-06	3.930858192e-19	2.179506291e-12	8.05295495e-06
15.453125	3.592383289e-19	2.030521297e-12	7.70871363e-06	3.592383289e-19	2.030521297e-12	7.708311936e-06
15.46875	3.282895061e-19	1.891757196e-12	7.380165923e-06	3.282895061e-19	1.891757196e-12	7.379799054e-06
15.484375	2.999957183e-19	1.762543281e-12	7.067141523e-06	2.999957183e-19	1.762543281e-12	7.066806501e-06
15.5	2.741333148e-19	1.6422533e-12	6.769056916e-06	2.741333148e-19	1.6422533e-12	6.768751011e-06
15.515625	2.504980311e-19	1.530302671e-12	6.485354311e-06	2.504980311e-19	1.530302671e-12	6.485075019e-06
15.53125	2.289018669e-19	1.426145878e-12	6.215500833e-06	2.289018669e-19	1.426145878e-12	6.215245859e-06
15.546875	2.091738704e-19	1.329274033e-12	5.958987752e-06	2.091738704e-19	1.329274033e-12	5.958754991e-06
15.5625	1.911563728e-19	1.239212597e-12	5.715329745e-06	1.911563728e-19	1.239212597e-12	5.715117267e-06
15.578125	1.747055506e-19	1.155519246e-12	5.484064183e-06	1.747055506e-19	1.155519246e-12	5.483870221e-06
15.59375	1.596907823e-19	1.077781879e-12	5.264750459e-06	1.596907823e-19	1.077781879e-12	5.264573392e-06
15.609375	1.459898157e-19	1.005616754e-12	5.056969332e-06	1.459898157e-19	1.005616754e-12	5.056807674e-06
15.625	1.334948332e-19	9.386667505e-13	4.86032231e-06	1.334948332e-19	9.386667505e-13	4.860174699e-06
15.640625	1.221036846e-19	8.765997481e-13	4.674431058e-06	1.221036846e-19	8.765997481e-13	4.674296246e-06
15.65625	1.11724891e-19	8.191071111e-13	4.498936834e-06	1.11724891e-19	8.191071111e-13	4.498813675e-06
15.671875	1.022749456e-19	7.65902281e-13	4.333499951e-06	1.022749456e-19	7.65902281e-13	4.333387397e-06
15.6875	9.36771401e-20	7.167194635e-13	4.17779927e-06	9.36771401e-20	7.167194635e-13	4.177696356e-06
15.703125	8.586154007e-20	6.713124091e-13	4.031531711e-06	8.586154007e-20	6.713124091e-13	4.031437555e-06
15.71875	7.876443219e-20	6.294532802e-13	3.8944118e-06	7.876443219e-20	6.294532802e-13	3.894325588e-06
15.734375	7.232896212e-20	5.909316005e-13	3.766171233e-06	7.232896212e-20	5.909316005e-13	3.76609222e-06
15.75	6.65016318e-20	5.555532822e-13	3.646558467e-06	6.65016318e-20	5.555532822e-13	3.646485966e-06
15.765625	6.123544599e-20	5.231397274e-13	3.53533834e-06	6.123544599e-20	5.231397274e-13	3.535271719e-06
15.78125	5.648648065e-20	4.935269988e-13	3.432291707e-06	5.648648065e-20	4.935269988e-13	3.432230383e-06
15.796875	5.221695642e-20	4.66565058e-13	3.337215106e-06	5.221695642e-20	4.66565058e-13	3.337158541e-06
15.8125	4.839087906e-20	4.421170659e-13	3.249920446e-06	4.839087906e-20	4.421170659e-13	3.24986814e-06
15.828125	4.497761558e-20	4.200587442e-13	3.170234714e-06	4.497761558e-20	4.200587442e-13	3.170186206e-06
15.84375	4.194802733e-20	4.002777948e-13	3.09799971e-06	4.194802733e-20	4.002777948e-13	3.09795457e-06
15.859375	3.927802914e-20	3.826733734e-13	3.033071804e-06	3.927802914e-20	3.826733734e-13	3.033029629e-06
15.875	3.694476424e-20	3.671556169e-13	2.975321708e-06	3.694476424e-20	3.671556169e-13	2.975282122e-06
15.890625	3.492982806e-20	3.536452213e-13	2.92463428e-06	3.492982806e-20	3.536452213e-13	2.924596928e-06
15.90625	3.321577827e-20	3.420730691e-13	2.880908342e-06	3.321577827e-20	3.420730691e-13	2.880872889e-06
15.921875	3.17891728e-20	3.323799036e-13	2.844056525e-06	3.17891728e-20	3.323799036e-13	2.844022652e-06
15.9375	3.063744944e-20	3.245160502e-13	2.814005129e-06	3.063744944e-20	3.245160502e-13	2.813972532e-06
15.953125	2.975173857e-20	3.184411818e-13	2.790694014e-06	2.975173857e-20	3.184411818e-13	2.790662396e-06
15.96875	2.912401037e-20	3.141241288e-13	2.774076497e-06	2.912401037e-20	3.141241288e-13	2.774045574e-06
15.984375	2.874970382e-20	3.115427315e-13	2.764119289e-06	2.874970382e-20	3.115427315e-13	2.76408878e-06
16	2.862506834e-20	3.106837361e-13	2.760802435e-06	2.862506834e-20	3.106837361e-13	2.760772064e-06

